The Pitfalls of KV Cache Compression

KV cache compression promises increased throughput and efficiency with negligible loss in performance. While the gains in throughput are indisputable and recent literature has indeed shown minimal degradation on particular benchmarks, in general the consequences of compression in realistic scenarios such as multi-instruction prompting have been insufficiently studied. In this paper, we identify several pitfalls that practitioners should be aware of when deploying KV cache compressed LLMs. We evaluate five KV cache compression methods (StreamingLLM, SnapKV, TOVA, H2O, and K-Norm) on Llama3.1 8B and Qwen2.5 14B under multi-instruction prompting with IFEval. Importantly, we show that certain instructions degrade much more rapidly with compression, effectively causing them to be completely ignored by the LLM. As a practical example, we highlight system prompt leakage as a case study, empirically demonstrating the impact of compression on leakage and general instruction-following. We identify several factors that contribute to system prompt leakage: compression method, instruction order, and KV eviction bias. We then propose simple changes to KV cache eviction policies that can reduce the impact of these factors and improve the overall performance in multi-instruction tasks.

==> data/ifeval_instruction_following/flipped_defense/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.775281,0.044495,0.338462,0.059148,0.773585,0.058037,0.826923,0.030387,0.728395,0.035054,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.880597,0.039914,0.696386,0.015970
0.05,0.797753,0.042819,0.323077,0.058456,0.716981,0.062468,0.844156,0.029323,0.746914,0.034265,0.903226,0.053978,0.471831,0.042041,0.630769,0.060325,0.863636,0.042566,0.694075,0.016033
0.10,0.797753,0.042819,0.276923,0.055935,0.735849,0.061139,0.807692,0.031656,0.734568,0.034800,0.903226,0.053978,0.443662,0.041839,0.646154,0.059770,0.791045,0.050044,0.673494,0.016287
0.15,0.764045,0.045262,0.307692,0.057692,0.679245,0.064729,0.805195,0.032019,0.746914,0.034265,0.935484,0.044853,0.492958,0.042103,0.661538,0.059148,0.787879,0.050707,0.680774,0.016220
0.20,0.820225,0.040935,0.261538,0.054934,0.660377,0.065674,0.826923,0.030387,0.728395,0.035054,0.903226,0.053978,0.492958,0.042103,0.630769,0.060325,0.761194,0.052481,0.677108,0.016240
0.25,0.820225,0.040935,0.246154,0.053846,0.603774,0.067828,0.824675,0.030741,0.691358,0.036405,0.967742,0.032258,0.464789,0.042003,0.646154,0.059770,0.712121,0.056160,0.659008,0.016494
0.30,0.820225,0.040935,0.200000,0.050000,0.509434,0.069325,0.788462,0.032803,0.654321,0.037482,0.967742,0.032258,0.464789,0.042003,0.646154,0.059770,0.761194,0.052481,0.639759,0.016674
0.35,0.775281,0.044495,0.200000,0.050000,0.584906,0.068331,0.811688,0.031607,0.641975,0.037784,0.903226,0.053978,0.457746,0.041957,0.676923,0.058456,0.666667,0.058471,0.632406,0.016776
0.40,0.808989,0.041904,0.153846,0.045100,0.528302,0.069226,0.814103,0.031247,0.672840,0.036976,0.903226,0.053978,0.471831,0.042041,0.630769,0.060325,0.716418,0.055482,0.638554,0.016686
0.45,0.820225,0.040935,0.138462,0.043173,0.490566,0.069325,0.805195,0.032019,0.660494,0.037320,0.870968,0.061205,0.429577,0.041688,0.553846,0.062137,0.606061,0.060606,0.608222,0.016985
0.50,0.764045,0.045262,0.107692,0.038749,0.471698,0.069226,0.769231,0.033842,0.697531,0.036200,0.903226,0.053978,0.450704,0.041902,0.538462,0.062315,0.597015,0.060376,0.602410,0.016998
0.55,0.741573,0.046666,0.061538,0.030039,0.490566,0.069325,0.681818,0.037655,0.654321,0.037482,0.838710,0.067151,0.450704,0.041902,0.492308,0.062493,0.424242,0.061301,0.552600,0.017301
0.60,0.752809,0.045985,0.046154,0.026227,0.301887,0.063662,0.615385,0.039077,0.635802,0.037924,0.838710,0.067151,0.429577,0.041688,0.476923,0.062433,0.343284,0.058444,0.513253,0.017360
0.65,0.685393,0.049501,0.030769,0.021586,0.358491,0.066503,0.545455,0.040255,0.703704,0.035987,0.838710,0.067151,0.401408,0.041281,0.446154,0.062137,0.272727,0.055240,0.495768,0.017397
0.70,0.696629,0.049006,0.000000,0.000000,0.283019,0.062468,0.442308,0.039893,0.654321,0.037482,0.741935,0.079889,0.380282,0.040883,0.400000,0.061237,0.208955,0.050044,0.444578,0.017259
0.75,0.662921,0.050391,0.000000,0.000000,0.283019,0.062468,0.415584,0.039842,0.635802,0.037924,0.806452,0.072131,0.359155,0.040402,0.415385,0.061599,0.212121,0.050707,0.432890,0.017240
0.80,0.595506,0.052319,0.000000,0.000000,0.358491,0.066503,0.326923,0.037678,0.549383,0.039213,0.645161,0.087355,0.330986,0.039629,0.307692,0.057692,0.104478,0.037651,0.368675,0.016756
0.85,0.573034,0.052729,0.000000,0.000000,0.264151,0.061139,0.246753,0.034854,0.493827,0.039403,0.580645,0.090092,0.352113,0.040224,0.323077,0.058456,0.045455,0.025836,0.332527,0.016392
0.90,0.370787,0.051490,0.000000,0.000000,0.150943,0.049645,0.141026,0.027956,0.388889,0.038420,0.451613,0.090859,0.316901,0.039183,0.307692,0.057692,0.029851,0.020947,0.249398,0.015027


==> data/ifeval_instruction_following/flipped_defense/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.775281,0.044495,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.728395,0.035054,0.935484,0.044853,0.464789,0.042003,0.630769,0.060325,0.880597,0.039914,0.696386,0.015970
0.05,0.797753,0.042819,0.323077,0.058456,0.773585,0.058037,0.870130,0.027177,0.709877,0.035766,0.903226,0.053978,0.457746,0.041957,0.646154,0.059770,0.878788,0.040482,0.695284,0.016015
0.10,0.797753,0.042819,0.338462,0.059148,0.754717,0.059666,0.839744,0.029466,0.685185,0.036603,0.903226,0.053978,0.492958,0.042103,0.646154,0.059770,0.835821,0.045598,0.687952,0.016092
0.15,0.820225,0.040935,0.323077,0.058456,0.754717,0.059666,0.831169,0.030285,0.685185,0.036603,0.903226,0.053978,0.478873,0.042070,0.646154,0.059770,0.787879,0.050707,0.680774,0.016220
0.20,0.808989,0.041904,0.323077,0.058456,0.716981,0.062468,0.852564,0.028477,0.666667,0.037152,0.838710,0.067151,0.507042,0.042103,0.676923,0.058456,0.761194,0.052481,0.680723,0.016192
0.25,0.831461,0.039905,0.307692,0.057692,0.773585,0.058037,0.837662,0.029813,0.691358,0.036405,0.967742,0.032258,0.492958,0.042103,0.707692,0.056853,0.681818,0.057772,0.685611,0.016154
0.30,0.808989,0.041904,0.323077,0.058456,0.716981,0.062468,0.852564,0.028477,0.697531,0.036200,0.935484,0.044853,0.457746,0.041957,0.661538,0.059148,0.686567,0.057101,0.674699,0.016271
0.35,0.842697,0.038812,0.307692,0.057692,0.679245,0.064729,0.824675,0.030741,0.648148,0.037636,0.967742,0.032258,0.457746,0.041957,0.661538,0.059148,0.651515,0.059101,0.657799,0.016508
0.40,0.842697,0.038812,0.276923,0.055935,0.698113,0.063662,0.801282,0.032051,0.598765,0.038629,0.967742,0.032258,0.478873,0.042070,0.630769,0.060325,0.597015,0.060376,0.639759,0.016674
0.45,0.797753,0.042819,0.323077,0.058456,0.547170,0.069028,0.785714,0.033173,0.598765,0.038629,1.000000,0.000000,0.408451,0.041396,0.646154,0.059770,0.590909,0.060984,0.615478,0.016927
0.50,0.741573,0.046666,0.292308,0.056853,0.471698,0.069226,0.788462,0.032803,0.580247,0.038895,0.935484,0.044853,0.373239,0.040732,0.738462,0.054934,0.567164,0.060988,0.596386,0.017040
0.55,0.797753,0.042819,0.123077,0.041066,0.433962,0.068730,0.785714,0.033173,0.604938,0.038528,0.935484,0.044853,0.415493,0.041502,0.692308,0.057692,0.575758,0.061301,0.594921,0.017081
0.60,0.808989,0.041904,0.138462,0.043173,0.452830,0.069028,0.756410,0.034478,0.574074,0.038971,0.935484,0.044853,0.408451,0.041396,0.615385,0.060813,0.507463,0.061539,0.574699,0.017171
0.65,0.775281,0.044495,0.169231,0.046869,0.358491,0.066503,0.727273,0.036005,0.598765,0.038629,0.935484,0.044853,0.401408,0.041281,0.615385,0.060813,0.545455,0.061761,0.568319,0.017234
0.70,0.775281,0.044495,0.092308,0.036182,0.320755,0.064729,0.660256,0.038042,0.500000,0.039406,0.903226,0.053978,0.352113,0.040224,0.615385,0.060813,0.507463,0.061539,0.515663,0.017357
0.75,0.752809,0.045985,0.107692,0.038749,0.377358,0.067219,0.590909,0.039749,0.549383,0.039213,0.903226,0.053978,0.338028,0.039837,0.584615,0.061599,0.500000,0.062017,0.509069,0.017394
0.80,0.696629,0.049006,0.061538,0.030039,0.396226,0.067828,0.583333,0.039599,0.493827,0.039403,0.870968,0.061205,0.330986,0.039629,0.476923,0.062433,0.507463,0.061539,0.478313,0.017349
0.85,0.651685,0.050788,0.000000,0.000000,0.301887,0.063662,0.441558,0.040146,0.438272,0.039104,0.903226,0.053978,0.323944,0.039411,0.430769,0.061898,0.393939,0.060606,0.412334,0.017128
0.90,0.325843,0.049962,0.000000,0.000000,0.113208,0.043939,0.237179,0.034165,0.345679,0.037482,0.580645,0.090092,0.323944,0.039411,0.307692,0.057692,0.208955,0.050044,0.272289,0.015460


==> data/ifeval_instruction_following/flipped_defense/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.826923,0.030387,0.734568,0.034800,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.880597,0.039914,0.698795,0.015934
0.05,0.775281,0.044495,0.338462,0.059148,0.773585,0.058037,0.831169,0.030285,0.685185,0.036603,0.967742,0.032258,0.464789,0.042003,0.600000,0.061237,0.818182,0.047840,0.677146,0.016269
0.10,0.797753,0.042819,0.307692,0.057692,0.754717,0.059666,0.839744,0.029466,0.672840,0.036976,0.967742,0.032258,0.443662,0.041839,0.630769,0.060325,0.880597,0.039914,0.679518,0.016208
0.15,0.786517,0.043681,0.276923,0.055935,0.716981,0.062468,0.837662,0.029813,0.691358,0.036405,0.935484,0.044853,0.471831,0.042041,0.661538,0.059148,0.833333,0.046225,0.678356,0.016253
0.20,0.808989,0.041904,0.230769,0.052666,0.698113,0.063662,0.820513,0.030824,0.629630,0.038058,0.935484,0.044853,0.443662,0.041839,0.692308,0.057692,0.776119,0.051310,0.654217,0.016519
0.25,0.808989,0.041904,0.246154,0.053846,0.679245,0.064729,0.824675,0.030741,0.617284,0.038306,0.935484,0.044853,0.408451,0.041396,0.676923,0.058456,0.772727,0.051979,0.644498,0.016655
0.30,0.775281,0.044495,0.246154,0.053846,0.660377,0.065674,0.782051,0.033161,0.617284,0.038306,0.903226,0.053978,0.422535,0.041599,0.661538,0.059148,0.731343,0.054562,0.628916,0.016779
0.35,0.808989,0.041904,0.169231,0.046869,0.547170,0.069028,0.746753,0.035157,0.598765,0.038629,0.935484,0.044853,0.415493,0.041502,0.707692,0.056853,0.651515,0.059101,0.605804,0.017003
0.40,0.831461,0.039905,0.169231,0.046869,0.622642,0.067219,0.692308,0.037072,0.629630,0.038058,0.967742,0.032258,0.415493,0.041502,0.692308,0.057692,0.611940,0.059984,0.606024,0.016971
0.45,0.808989,0.041904,0.153846,0.045100,0.471698,0.069226,0.649351,0.038577,0.567901,0.039040,0.967742,0.032258,0.422535,0.041599,0.676923,0.058456,0.575758,0.061301,0.569528,0.017228
0.50,0.808989,0.041904,0.123077,0.041066,0.433962,0.068730,0.602564,0.039307,0.530864,0.039330,0.967742,0.032258,0.366197,0.040572,0.646154,0.059770,0.582090,0.060711,0.537349,0.017317
0.55,0.820225,0.040935,0.092308,0.036182,0.396226,0.067828,0.564935,0.040080,0.537037,0.039297,0.967742,0.032258,0.380282,0.040883,0.707692,0.056853,0.575758,0.061301,0.534462,0.017356
0.60,0.741573,0.046666,0.061538,0.030039,0.396226,0.067828,0.493590,0.040158,0.506173,0.039403,1.000000,0.000000,0.387324,0.041024,0.569231,0.061898,0.552239,0.061209,0.493976,0.017364
0.65,0.786517,0.043681,0.061538,0.030039,0.377358,0.067219,0.422078,0.039929,0.506173,0.039403,0.935484,0.044853,0.352113,0.040224,0.630769,0.060325,0.530303,0.061903,0.478839,0.017382
0.70,0.764045,0.045262,0.046154,0.026227,0.301887,0.063662,0.397436,0.039307,0.469136,0.039330,0.870968,0.061205,0.345070,0.040035,0.600000,0.061237,0.552239,0.061209,0.454217,0.017293
0.75,0.685393,0.049501,0.030769,0.021586,0.226415,0.058037,0.292208,0.036767,0.450617,0.039213,0.806452,0.072131,0.316901,0.039183,0.523077,0.062433,0.484848,0.061989,0.397823,0.017030
0.80,0.606742,0.052071,0.015385,0.015385,0.150943,0.049645,0.230769,0.033842,0.376543,0.038185,0.774194,0.076337,0.281690,0.037882,0.338462,0.059148,0.477612,0.061484,0.334940,0.016392
0.85,0.235955,0.045262,0.000000,0.000000,0.018868,0.018868,0.097403,0.023971,0.339506,0.037320,0.096774,0.053978,0.253521,0.036636,0.230769,0.052666,0.121212,0.040482,0.186215,0.013545
0.90,0.044944,0.022086,0.000000,0.000000,0.018868,0.018868,0.000000,0.000000,0.302469,0.036200,0.161290,0.067151,0.211268,0.034377,0.553846,0.062137,0.000000,0.000000,0.150602,0.012422


==> data/ifeval_instruction_following/flipped_defense/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.826923,0.030387,0.734568,0.034800,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.880597,0.039914,0.698795,0.015934
0.05,0.842697,0.038812,0.353846,0.059770,0.792453,0.056240,0.863636,0.027744,0.746914,0.034265,0.935484,0.044853,0.521127,0.042070,0.692308,0.057692,0.848485,0.044473,0.723096,0.015569
0.10,0.831461,0.039905,0.307692,0.057692,0.867925,0.046952,0.871795,0.026853,0.790123,0.032093,0.903226,0.053978,0.521127,0.042070,0.676923,0.058456,0.880597,0.039914,0.733735,0.015351
0.15,0.808989,0.041904,0.338462,0.059148,0.867925,0.046952,0.876623,0.026587,0.753086,0.033985,0.967742,0.032258,0.535211,0.042003,0.692308,0.057692,0.863636,0.042566,0.731560,0.015419
0.20,0.831461,0.039905,0.323077,0.058456,0.811321,0.054257,0.833333,0.029934,0.759259,0.033694,0.935484,0.044853,0.507042,0.042103,0.692308,0.057692,0.850746,0.043862,0.715663,0.015667
0.25,0.752809,0.045985,0.276923,0.055935,0.716981,0.062468,0.688312,0.037446,0.629630,0.038058,0.838710,0.067151,0.464789,0.042003,0.538462,0.062315,0.606061,0.060606,0.602177,0.017030
0.30,0.415730,0.052538,0.169231,0.046869,0.471698,0.069226,0.506410,0.040158,0.413580,0.038812,0.580645,0.090092,0.380282,0.040883,0.446154,0.062137,0.402985,0.060376,0.418072,0.017131
0.35,0.280899,0.047910,0.015385,0.015385,0.245283,0.059666,0.227273,0.033880,0.370370,0.038058,0.322581,0.085347,0.352113,0.040224,0.230769,0.052666,0.151515,0.044473,0.264813,0.015352
0.40,0.179775,0.040935,0.015385,0.015385,0.094340,0.040535,0.141026,0.027956,0.296296,0.035987,0.225806,0.076337,0.309859,0.038944,0.230769,0.052666,0.074627,0.032347,0.196386,0.013798
0.45,0.191011,0.041904,0.000000,0.000000,0.018868,0.018868,0.123377,0.026587,0.290123,0.035766,0.193548,0.072131,0.288732,0.038164,0.230769,0.052666,0.090909,0.035657,0.183797,0.013477
0.50,0.179775,0.040935,0.000000,0.000000,0.018868,0.018868,0.102564,0.024369,0.290123,0.035766,0.129032,0.061205,0.302817,0.038695,0.153846,0.045100,0.059701,0.029164,0.169880,0.013043
0.55,0.179775,0.040935,0.000000,0.000000,0.037736,0.026425,0.084416,0.022476,0.277778,0.035300,0.129032,0.061205,0.295775,0.038435,0.184615,0.048498,0.060606,0.029595,0.166868,0.012973
0.60,0.168539,0.039905,0.000000,0.000000,0.018868,0.018868,0.102564,0.024369,0.308642,0.036405,0.129032,0.061205,0.323944,0.039411,0.153846,0.045100,0.059701,0.029164,0.175904,0.013224
0.65,0.179775,0.040935,0.000000,0.000000,0.018868,0.018868,0.084416,0.022476,0.290123,0.035766,0.161290,0.067151,0.309859,0.038944,0.153846,0.045100,0.060606,0.029595,0.169287,0.013048
0.70,0.168539,0.039905,0.000000,0.000000,0.018868,0.018868,0.096154,0.023679,0.296296,0.035987,0.129032,0.061205,0.302817,0.038695,0.153846,0.045100,0.059701,0.029164,0.168675,0.013006
0.75,0.146067,0.037648,0.000000,0.000000,0.018868,0.018868,0.097403,0.023971,0.290123,0.035766,0.161290,0.067151,0.302817,0.038695,0.153846,0.045100,0.060606,0.029595,0.166868,0.012973
0.80,0.168539,0.039905,0.000000,0.000000,0.018868,0.018868,0.096154,0.023679,0.277778,0.035300,0.129032,0.061205,0.295775,0.038435,0.153846,0.045100,0.059701,0.029164,0.163855,0.012856
0.85,0.157303,0.038812,0.000000,0.000000,0.018868,0.018868,0.084416,0.022476,0.283951,0.035537,0.096774,0.053978,0.288732,0.038164,0.138462,0.043173,0.030303,0.021262,0.155985,0.012625
0.90,0.146067,0.037648,0.000000,0.000000,0.018868,0.018868,0.070513,0.020563,0.308642,0.036405,0.064516,0.044853,0.288732,0.038164,0.138462,0.043173,0.044776,0.025457,0.156627,0.012623


==> data/ifeval_instruction_following/flipped_defense/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.826923,0.030387,0.728395,0.035054,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.880597,0.039914,0.697590,0.015952
0.05,0.775281,0.044495,0.323077,0.058456,0.811321,0.054257,0.831169,0.030285,0.716049,0.035537,0.967742,0.032258,0.464789,0.042003,0.600000,0.061237,0.803030,0.049330,0.683192,0.016187
0.10,0.775281,0.044495,0.338462,0.059148,0.735849,0.061139,0.852564,0.028477,0.648148,0.037636,0.967742,0.032258,0.485915,0.042091,0.661538,0.059148,0.761194,0.052481,0.675904,0.016256
0.15,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.850649,0.028816,0.654321,0.037482,0.935484,0.044853,0.464789,0.042003,0.630769,0.060325,0.772727,0.051979,0.673519,0.016316
0.20,0.775281,0.044495,0.292308,0.056853,0.735849,0.061139,0.820513,0.030824,0.617284,0.038306,0.935484,0.044853,0.457746,0.041957,0.630769,0.060325,0.731343,0.054562,0.649398,0.016572
0.25,0.820225,0.040935,0.307692,0.057692,0.792453,0.056240,0.811688,0.031607,0.654321,0.037482,0.967742,0.032258,0.471831,0.042041,0.600000,0.061237,0.727273,0.055240,0.665054,0.016422
0.30,0.808989,0.041904,0.276923,0.055935,0.773585,0.058037,0.826923,0.030387,0.617284,0.038306,0.967742,0.032258,0.464789,0.042003,0.646154,0.059770,0.716418,0.055482,0.657831,0.016478
0.35,0.808989,0.041904,0.307692,0.057692,0.792453,0.056240,0.824675,0.030741,0.580247,0.038895,1.000000,0.000000,0.500000,0.042108,0.676923,0.058456,0.727273,0.055240,0.663845,0.016437
0.40,0.808989,0.041904,0.246154,0.053846,0.773585,0.058037,0.820513,0.030824,0.604938,0.038528,1.000000,0.000000,0.478873,0.042070,0.692308,0.057692,0.716418,0.055482,0.659036,0.016464
0.45,0.808989,0.041904,0.261538,0.054934,0.830189,0.052068,0.818182,0.031182,0.537037,0.039297,0.967742,0.032258,0.521127,0.042070,0.692308,0.057692,0.727273,0.055240,0.656590,0.016522
0.50,0.797753,0.042819,0.261538,0.054934,0.735849,0.061139,0.833333,0.029934,0.537037,0.039297,1.000000,0.000000,0.485915,0.042091,0.692308,0.057692,0.656716,0.058444,0.642169,0.016649
0.55,0.808989,0.041904,0.261538,0.054934,0.754717,0.059666,0.824675,0.030741,0.487654,0.039394,0.935484,0.044853,0.457746,0.041957,0.692308,0.057692,0.666667,0.058471,0.626360,0.016832
0.60,0.808989,0.041904,0.276923,0.055935,0.716981,0.062468,0.769231,0.033842,0.512346,0.039394,0.903226,0.053978,0.457746,0.041957,0.707692,0.056853,0.641791,0.059019,0.618072,0.016875
0.65,0.853933,0.037648,0.246154,0.053846,0.679245,0.064729,0.759740,0.034540,0.487654,0.039394,0.935484,0.044853,0.471831,0.042041,0.738462,0.054934,0.590909,0.060984,0.613059,0.016947
0.70,0.808989,0.041904,0.292308,0.056853,0.566038,0.068730,0.705128,0.036626,0.444444,0.039162,0.935484,0.044853,0.436620,0.041768,0.707692,0.056853,0.537313,0.061374,0.573494,0.017177
0.75,0.786517,0.043681,0.246154,0.053846,0.509434,0.069325,0.649351,0.038577,0.438272,0.039104,1.000000,0.000000,0.450704,0.041902,0.676923,0.058456,0.545455,0.061761,0.555018,0.017292
0.80,0.775281,0.044495,0.184615,0.048498,0.452830,0.069028,0.576923,0.039683,0.407407,0.038724,0.967742,0.032258,0.471831,0.042041,0.661538,0.059148,0.552239,0.061209,0.527711,0.017339
0.85,0.662921,0.050391,0.169231,0.046869,0.264151,0.061139,0.480519,0.040392,0.370370,0.038058,0.935484,0.044853,0.429577,0.041688,0.630769,0.060325,0.530303,0.061903,0.464329,0.017353
0.90,0.662921,0.050391,0.046154,0.026227,0.188679,0.054257,0.352564,0.038375,0.333333,0.037152,0.935484,0.044853,0.401408,0.041281,0.600000,0.061237,0.522388,0.061484,0.410843,0.017087


==> data/ifeval_instruction_following/flipped_defense/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.476923,0.062433,0.603774,0.067828,0.839744,0.029466,0.672840,0.036976,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.910448,0.035147,0.734940,0.015329
0.05,0.764045,0.045262,0.430769,0.061898,0.622642,0.067219,0.844156,0.029323,0.654321,0.037482,1.000000,0.000000,0.577465,0.041599,0.876923,0.041066,0.863636,0.042566,0.715840,0.015693
0.10,0.831461,0.039905,0.369231,0.060325,0.509434,0.069325,0.756410,0.034478,0.641975,0.037784,1.000000,0.000000,0.507042,0.042103,0.830769,0.046869,0.761194,0.052481,0.668675,0.016348
0.15,0.764045,0.045262,0.307692,0.057692,0.490566,0.069325,0.753247,0.034854,0.641975,0.037784,1.000000,0.000000,0.507042,0.042103,0.800000,0.050000,0.545455,0.061761,0.634825,0.016753
0.20,0.730337,0.047308,0.292308,0.056853,0.396226,0.067828,0.705128,0.036626,0.611111,0.038420,1.000000,0.000000,0.485915,0.042091,0.738462,0.054934,0.492537,0.061539,0.596386,0.017040
0.25,0.786517,0.043681,0.123077,0.041066,0.339623,0.065674,0.649351,0.038577,0.567901,0.039040,1.000000,0.000000,0.443662,0.041839,0.723077,0.055935,0.393939,0.060606,0.550181,0.017309
0.30,0.719101,0.047910,0.123077,0.041066,0.245283,0.059666,0.621795,0.038951,0.580247,0.038895,1.000000,0.000000,0.443662,0.041839,0.646154,0.059770,0.223881,0.051310,0.514458,0.017358
0.35,0.707865,0.048476,0.076923,0.033309,0.226415,0.058037,0.512987,0.040409,0.543210,0.039258,1.000000,0.000000,0.450704,0.041902,0.523077,0.062433,0.151515,0.044473,0.466747,0.017359
0.40,0.606742,0.052071,0.076923,0.033309,0.245283,0.059666,0.423077,0.039683,0.518519,0.039378,1.000000,0.000000,0.408451,0.041396,0.507692,0.062493,0.149254,0.043862,0.426506,0.017177
0.45,0.584270,0.052538,0.000000,0.000000,0.132075,0.046952,0.363636,0.038890,0.475309,0.039357,0.967742,0.032258,0.415493,0.041502,0.384615,0.060813,0.121212,0.040482,0.379686,0.016886
0.50,0.483146,0.053270,0.000000,0.000000,0.150943,0.049645,0.294872,0.036626,0.487654,0.039394,0.967742,0.032258,0.401408,0.041281,0.384615,0.060813,0.089552,0.035147,0.354217,0.016611
0.55,0.359551,0.051154,0.000000,0.000000,0.094340,0.040535,0.207792,0.032801,0.469136,0.039330,0.967742,0.032258,0.373239,0.040732,0.323077,0.058456,0.090909,0.035657,0.308343,0.016068
0.60,0.269663,0.047308,0.000000,0.000000,0.113208,0.043939,0.173077,0.030387,0.419753,0.038895,0.870968,0.061205,0.338028,0.039837,0.261538,0.054934,0.074627,0.032347,0.267470,0.015374
0.65,0.179775,0.040935,0.000000,0.000000,0.094340,0.040535,0.136364,0.027744,0.425926,0.038971,0.774194,0.076337,0.345070,0.040035,0.246154,0.053846,0.045455,0.025836,0.245466,0.014974
0.70,0.146067,0.037648,0.000000,0.000000,0.113208,0.043939,0.141026,0.027956,0.370370,0.038058,0.645161,0.087355,0.309859,0.038944,0.184615,0.048498,0.029851,0.020947,0.215663,0.014284
0.75,0.157303,0.038812,0.000000,0.000000,0.056604,0.032046,0.116883,0.025974,0.388889,0.038420,0.548387,0.090859,0.338028,0.039837,0.153846,0.045100,0.030303,0.021262,0.211608,0.014212
0.80,0.123596,0.035084,0.000000,0.000000,0.075472,0.036631,0.083333,0.022200,0.370370,0.038058,0.322581,0.085347,0.288732,0.038164,0.123077,0.041066,0.029851,0.020947,0.179518,0.013329
0.85,0.134831,0.036409,0.000000,0.000000,0.075472,0.036631,0.077922,0.021670,0.327160,0.036976,0.258065,0.079889,0.253521,0.036636,0.107692,0.038749,0.030303,0.021262,0.162031,0.012821
0.90,0.157303,0.038812,0.000000,0.000000,0.056604,0.032046,0.089744,0.022957,0.302469,0.036200,0.225806,0.076337,0.253521,0.036636,0.061538,0.030039,0.044776,0.025457,0.156627,0.012623


==> data/ifeval_instruction_following/flipped_defense/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.461538,0.062315,0.603774,0.067828,0.826923,0.030387,0.703704,0.035987,1.000000,0.000000,0.591549,0.041396,0.923077,0.033309,0.940299,0.029164,0.744578,0.015146
0.05,0.842697,0.038812,0.430769,0.061898,0.679245,0.064729,0.844156,0.029323,0.703704,0.035987,1.000000,0.000000,0.584507,0.041502,0.861538,0.043173,0.893939,0.038192,0.740024,0.015262
0.10,0.831461,0.039905,0.430769,0.061898,0.716981,0.062468,0.814103,0.031247,0.672840,0.036976,1.000000,0.000000,0.563380,0.041768,0.892308,0.038749,0.865672,0.041975,0.726506,0.015482
0.15,0.842697,0.038812,0.446154,0.062137,0.660377,0.065674,0.831169,0.030285,0.654321,0.037482,1.000000,0.000000,0.563380,0.041768,0.861538,0.043173,0.863636,0.042566,0.721886,0.015590
0.20,0.808989,0.041904,0.415385,0.061599,0.660377,0.065674,0.833333,0.029934,0.666667,0.037152,1.000000,0.000000,0.598592,0.041281,0.861538,0.043173,0.805970,0.048677,0.720482,0.015586
0.25,0.853933,0.037648,0.430769,0.061898,0.641509,0.066503,0.844156,0.029323,0.660494,0.037320,1.000000,0.000000,0.577465,0.041599,0.876923,0.041066,0.772727,0.051979,0.720677,0.015611
0.30,0.876404,0.035084,0.430769,0.061898,0.566038,0.068730,0.833333,0.029934,0.598765,0.038629,1.000000,0.000000,0.570423,0.041688,0.892308,0.038749,0.805970,0.048677,0.707229,0.015804
0.35,0.853933,0.037648,0.415385,0.061599,0.566038,0.068730,0.805195,0.032019,0.586420,0.038812,1.000000,0.000000,0.570423,0.041688,0.876923,0.041066,0.772727,0.051979,0.691657,0.016068
0.40,0.842697,0.038812,0.415385,0.061599,0.584906,0.068331,0.826923,0.030387,0.580247,0.038895,1.000000,0.000000,0.556338,0.041839,0.876923,0.041066,0.761194,0.052481,0.691566,0.016041
0.45,0.831461,0.039905,0.446154,0.062137,0.547170,0.069028,0.805195,0.032019,0.617284,0.038306,1.000000,0.000000,0.549296,0.041902,0.892308,0.038749,0.787879,0.050707,0.695284,0.016015
0.50,0.831461,0.039905,0.415385,0.061599,0.490566,0.069325,0.794872,0.032434,0.654321,0.037482,1.000000,0.000000,0.556338,0.041839,0.892308,0.038749,0.641791,0.059019,0.684337,0.016142
0.55,0.831461,0.039905,0.384615,0.060813,0.433962,0.068730,0.779221,0.033532,0.592593,0.038724,1.000000,0.000000,0.535211,0.042003,0.861538,0.043173,0.651515,0.059101,0.657799,0.016508
0.60,0.831461,0.039905,0.415385,0.061599,0.433962,0.068730,0.762821,0.034165,0.561728,0.039104,1.000000,0.000000,0.528169,0.042041,0.830769,0.046869,0.582090,0.060711,0.642169,0.016649
0.65,0.808989,0.041904,0.430769,0.061898,0.358491,0.066503,0.740260,0.035450,0.530864,0.039330,1.000000,0.000000,0.549296,0.041902,0.846154,0.045100,0.545455,0.061761,0.627570,0.016821
0.70,0.808989,0.041904,0.338462,0.059148,0.377358,0.067219,0.647436,0.038375,0.518519,0.039378,1.000000,0.000000,0.507042,0.042103,0.892308,0.038749,0.477612,0.061484,0.592771,0.017064
0.75,0.786517,0.043681,0.307692,0.057692,0.283019,0.062468,0.616883,0.039303,0.493827,0.039403,0.967742,0.032258,0.478873,0.042070,0.876923,0.041066,0.454545,0.061761,0.562273,0.017262
0.80,0.775281,0.044495,0.123077,0.041066,0.226415,0.058037,0.487179,0.040148,0.481481,0.039378,1.000000,0.000000,0.422535,0.041599,0.846154,0.045100,0.373134,0.059532,0.498795,0.017366
0.85,0.719101,0.047910,0.030769,0.021586,0.150943,0.049645,0.331169,0.038048,0.450617,0.039213,0.935484,0.044853,0.373239,0.040732,0.753846,0.053846,0.151515,0.044473,0.409915,0.017113
0.90,0.606742,0.052071,0.000000,0.000000,0.113208,0.043939,0.230769,0.033842,0.327160,0.036976,0.806452,0.072131,0.345070,0.040035,0.692308,0.057692,0.074627,0.032347,0.328916,0.016317


==> data/ifeval_instruction_following/flipped_defense/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.476923,0.062433,0.603774,0.067828,0.839744,0.029466,0.666667,0.037152,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.910448,0.035147,0.734940,0.015329
0.05,0.820225,0.040935,0.461538,0.062315,0.622642,0.067219,0.805195,0.032019,0.648148,0.037636,0.967742,0.032258,0.591549,0.041396,0.923077,0.033309,0.863636,0.042566,0.720677,0.015611
0.10,0.820225,0.040935,0.461538,0.062315,0.584906,0.068331,0.820513,0.030824,0.648148,0.037636,0.967742,0.032258,0.549296,0.041902,0.892308,0.038749,0.835821,0.045598,0.709639,0.015766
0.15,0.831461,0.039905,0.430769,0.061898,0.641509,0.066503,0.805195,0.032019,0.660494,0.037320,0.967742,0.032258,0.577465,0.041599,0.907692,0.036182,0.833333,0.046225,0.717050,0.015673
0.20,0.820225,0.040935,0.446154,0.062137,0.603774,0.067828,0.794872,0.032434,0.629630,0.038058,1.000000,0.000000,0.549296,0.041902,0.938462,0.030039,0.746269,0.053563,0.698795,0.015934
0.25,0.775281,0.044495,0.461538,0.062315,0.641509,0.066503,0.772727,0.033880,0.654321,0.037482,1.000000,0.000000,0.577465,0.041599,0.907692,0.036182,0.712121,0.056160,0.697703,0.015979
0.30,0.786517,0.043681,0.446154,0.062137,0.622642,0.067219,0.724359,0.035891,0.623457,0.038185,0.967742,0.032258,0.542254,0.041957,0.923077,0.033309,0.686567,0.057101,0.673494,0.016287
0.35,0.808989,0.041904,0.430769,0.061898,0.584906,0.068331,0.714286,0.036522,0.580247,0.038895,0.935484,0.044853,0.528169,0.042041,0.938462,0.030039,0.681818,0.057772,0.659008,0.016494
0.40,0.786517,0.043681,0.369231,0.060325,0.509434,0.069325,0.679487,0.037484,0.567901,0.039040,0.935484,0.044853,0.500000,0.042108,0.907692,0.036182,0.671642,0.057806,0.630120,0.016767
0.45,0.831461,0.039905,0.400000,0.061237,0.452830,0.069028,0.623377,0.039173,0.537037,0.039297,0.935484,0.044853,0.492958,0.042103,0.892308,0.038749,0.651515,0.059101,0.613059,0.016947
0.50,0.786517,0.043681,0.292308,0.056853,0.396226,0.067828,0.596154,0.039411,0.512346,0.039394,0.967742,0.032258,0.514085,0.042091,0.846154,0.045100,0.656716,0.058444,0.587952,0.017095
0.55,0.820225,0.040935,0.215385,0.051386,0.415094,0.068331,0.538961,0.040300,0.493827,0.039403,0.935484,0.044853,0.492958,0.042103,0.876923,0.041066,0.590909,0.060984,0.564692,0.017251
0.60,0.775281,0.044495,0.246154,0.053846,0.226415,0.058037,0.448718,0.039949,0.475309,0.039357,0.967742,0.032258,0.485915,0.042091,0.846154,0.045100,0.582090,0.060711,0.526506,0.017341
0.65,0.764045,0.045262,0.153846,0.045100,0.226415,0.058037,0.383117,0.039303,0.444444,0.039162,0.967742,0.032258,0.443662,0.041839,0.876923,0.041066,0.515152,0.061989,0.489722,0.017394
0.70,0.707865,0.048476,0.076923,0.033309,0.132075,0.046952,0.320513,0.037484,0.456790,0.039258,0.935484,0.044853,0.415493,0.041502,0.846154,0.045100,0.477612,0.061484,0.450602,0.017281
0.75,0.629213,0.051490,0.046154,0.026227,0.075472,0.036631,0.227273,0.033880,0.382716,0.038306,0.870968,0.061205,0.387324,0.041024,0.800000,0.050000,0.348485,0.059101,0.383313,0.016917
0.80,0.528090,0.053216,0.000000,0.000000,0.075472,0.036631,0.153846,0.028980,0.320988,0.036793,0.774194,0.076337,0.352113,0.040224,0.569231,0.061898,0.223881,0.051310,0.304819,0.015988
0.85,0.157303,0.038812,0.000000,0.000000,0.056604,0.032046,0.090909,0.023241,0.302469,0.036200,0.258065,0.079889,0.281690,0.037882,0.153846,0.045100,0.030303,0.021262,0.169287,0.013048
0.90,0.112360,0.033665,0.030769,0.021586,0.075472,0.036631,0.032051,0.014148,0.277778,0.035300,0.096774,0.053978,0.225352,0.035186,0.323077,0.058456,0.029851,0.020947,0.149398,0.012381


==> data/ifeval_instruction_following/flipped_defense/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.476923,0.062433,0.603774,0.067828,0.839744,0.029466,0.672840,0.036976,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.910448,0.035147,0.733735,0.015351
0.05,0.820225,0.040935,0.476923,0.062433,0.622642,0.067219,0.850649,0.028816,0.703704,0.035987,0.967742,0.032258,0.584507,0.041502,0.876923,0.041066,0.939394,0.029595,0.742443,0.015215
0.10,0.820225,0.040935,0.492308,0.062493,0.698113,0.063662,0.826923,0.030387,0.697531,0.036200,0.967742,0.032258,0.577465,0.041599,0.892308,0.038749,0.940299,0.029164,0.743373,0.015170
0.15,0.808989,0.041904,0.492308,0.062493,0.660377,0.065674,0.850649,0.028816,0.666667,0.037152,0.967742,0.032258,0.542254,0.041957,0.892308,0.038749,0.909091,0.035657,0.729141,0.015463
0.20,0.831461,0.039905,0.415385,0.061599,0.622642,0.067219,0.794872,0.032434,0.666667,0.037152,0.903226,0.053978,0.570423,0.041688,0.892308,0.038749,0.910448,0.035147,0.715663,0.015667
0.25,0.651685,0.050788,0.261538,0.054934,0.622642,0.067219,0.649351,0.038577,0.487654,0.039394,0.580645,0.090092,0.521127,0.042070,0.723077,0.055935,0.515152,0.061989,0.556227,0.017287
0.30,0.438202,0.052892,0.107692,0.038749,0.358491,0.066503,0.358974,0.038530,0.407407,0.038724,0.290323,0.082872,0.408451,0.041396,0.538462,0.062315,0.343284,0.058444,0.375904,0.016822
0.35,0.269663,0.047308,0.046154,0.026227,0.264151,0.061139,0.214286,0.033173,0.376543,0.038185,0.322581,0.085347,0.345070,0.040035,0.353846,0.059770,0.151515,0.044473,0.274486,0.015527
0.40,0.202247,0.042819,0.015385,0.015385,0.113208,0.043939,0.153846,0.028980,0.351852,0.037636,0.290323,0.082872,0.309859,0.038944,0.246154,0.053846,0.059701,0.029164,0.215663,0.014284
0.45,0.191011,0.041904,0.000000,0.000000,0.075472,0.036631,0.129870,0.027177,0.345679,0.037482,0.225806,0.076337,0.288732,0.038164,0.184615,0.048498,0.060606,0.029595,0.194680,0.013777
0.50,0.134831,0.036409,0.000000,0.000000,0.075472,0.036631,0.141026,0.027956,0.333333,0.037152,0.225806,0.076337,0.281690,0.037882,0.184615,0.048498,0.044776,0.025457,0.185542,0.013501
0.55,0.123596,0.035084,0.000000,0.000000,0.075472,0.036631,0.103896,0.024668,0.345679,0.037482,0.193548,0.072131,0.274648,0.037588,0.107692,0.038749,0.045455,0.025836,0.171705,0.013122
0.60,0.146067,0.037648,0.000000,0.000000,0.075472,0.036631,0.115385,0.025662,0.333333,0.037152,0.193548,0.072131,0.260563,0.036966,0.061538,0.030039,0.044776,0.025457,0.167470,0.012969
0.65,0.123596,0.035084,0.000000,0.000000,0.075472,0.036631,0.103896,0.024668,0.320988,0.036793,0.225806,0.076337,0.246479,0.036293,0.092308,0.036182,0.045455,0.025836,0.162031,0.012821
0.70,0.123596,0.035084,0.000000,0.000000,0.075472,0.036631,0.121795,0.026269,0.339506,0.037320,0.225806,0.076337,0.260563,0.036966,0.092308,0.036182,0.044776,0.025457,0.171084,0.013079
0.75,0.146067,0.037648,0.000000,0.000000,0.056604,0.032046,0.116883,0.025974,0.345679,0.037482,0.225806,0.076337,0.260563,0.036966,0.092308,0.036182,0.045455,0.025836,0.172914,0.013158
0.80,0.157303,0.038812,0.000000,0.000000,0.075472,0.036631,0.108974,0.025029,0.333333,0.037152,0.225806,0.076337,0.267606,0.037283,0.076923,0.033309,0.044776,0.025457,0.171084,0.013079
0.85,0.112360,0.033665,0.000000,0.000000,0.075472,0.036631,0.090909,0.023241,0.339506,0.037320,0.161290,0.067151,0.267606,0.037283,0.061538,0.030039,0.045455,0.025836,0.160822,0.012782
0.90,0.112360,0.033665,0.000000,0.000000,0.075472,0.036631,0.083333,0.022200,0.314815,0.036603,0.193548,0.072131,0.267606,0.037283,0.061538,0.030039,0.044776,0.025457,0.155422,0.012583


==> data/ifeval_instruction_following/flipped_defense/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.476923,0.062433,0.603774,0.067828,0.839744,0.029466,0.666667,0.037152,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.910448,0.035147,0.733735,0.015351
0.05,0.820225,0.040935,0.461538,0.062315,0.660377,0.065674,0.811688,0.031607,0.691358,0.036405,1.000000,0.000000,0.584507,0.041502,0.892308,0.038749,0.909091,0.035657,0.733978,0.015375
0.10,0.797753,0.042819,0.446154,0.062137,0.622642,0.067219,0.833333,0.029934,0.666667,0.037152,0.967742,0.032258,0.598592,0.041281,0.907692,0.036182,0.895522,0.037651,0.728916,0.015439
0.15,0.820225,0.040935,0.476923,0.062433,0.679245,0.064729,0.837662,0.029813,0.604938,0.038528,1.000000,0.000000,0.563380,0.041768,0.876923,0.041066,0.893939,0.038192,0.718259,0.015652
0.20,0.842697,0.038812,0.461538,0.062315,0.698113,0.063662,0.833333,0.029934,0.611111,0.038420,1.000000,0.000000,0.591549,0.041396,0.892308,0.038749,0.880597,0.039914,0.726506,0.015482
0.25,0.786517,0.043681,0.476923,0.062433,0.679245,0.064729,0.831169,0.030285,0.592593,0.038724,1.000000,0.000000,0.598592,0.041281,0.892308,0.038749,0.909091,0.035657,0.719468,0.015632
0.30,0.820225,0.040935,0.446154,0.062137,0.679245,0.064729,0.846154,0.028980,0.604938,0.038528,0.967742,0.032258,0.577465,0.041599,0.892308,0.038749,0.820896,0.047198,0.714458,0.015687
0.35,0.808989,0.041904,0.492308,0.062493,0.660377,0.065674,0.844156,0.029323,0.555556,0.039162,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.787879,0.050707,0.704958,0.015868
0.40,0.820225,0.040935,0.461538,0.062315,0.679245,0.064729,0.852564,0.028477,0.567901,0.039040,0.967742,0.032258,0.570423,0.041688,0.861538,0.043173,0.746269,0.053563,0.700000,0.015916
0.45,0.831461,0.039905,0.430769,0.061898,0.698113,0.063662,0.857143,0.028290,0.592593,0.038724,1.000000,0.000000,0.612676,0.041024,0.892308,0.038749,0.712121,0.056160,0.713422,0.015733
0.50,0.876404,0.035084,0.446154,0.062137,0.679245,0.064729,0.826923,0.030387,0.617284,0.038306,0.935484,0.044853,0.584507,0.041502,0.876923,0.041066,0.686567,0.057101,0.707229,0.015804
0.55,0.853933,0.037648,0.446154,0.062137,0.716981,0.062468,0.811688,0.031607,0.543210,0.039258,0.935484,0.044853,0.598592,0.041281,0.892308,0.038749,0.651515,0.059101,0.690447,0.016086
0.60,0.831461,0.039905,0.430769,0.061898,0.716981,0.062468,0.807692,0.031656,0.567901,0.039040,0.967742,0.032258,0.584507,0.041502,0.876923,0.041066,0.597015,0.060376,0.684337,0.016142
0.65,0.820225,0.040935,0.461538,0.062315,0.660377,0.065674,0.811688,0.031607,0.512346,0.039394,0.967742,0.032258,0.605634,0.041157,0.861538,0.043173,0.621212,0.060167,0.675937,0.016285
0.70,0.831461,0.039905,0.446154,0.062137,0.716981,0.062468,0.743590,0.035073,0.549383,0.039213,0.967742,0.032258,0.612676,0.041024,0.830769,0.046869,0.611940,0.059984,0.672289,0.016302
0.75,0.786517,0.043681,0.415385,0.061599,0.622642,0.067219,0.688312,0.037446,0.518519,0.039378,0.967742,0.032258,0.563380,0.041768,0.861538,0.043173,0.590909,0.060984,0.634825,0.016753
0.80,0.797753,0.042819,0.369231,0.060325,0.509434,0.069325,0.660256,0.038042,0.512346,0.039394,0.967742,0.032258,0.605634,0.041157,0.876923,0.041066,0.611940,0.059984,0.628916,0.016779
0.85,0.831461,0.039905,0.369231,0.060325,0.339623,0.065674,0.577922,0.039929,0.450617,0.039213,0.935484,0.044853,0.626761,0.040732,0.800000,0.050000,0.590909,0.060984,0.588875,0.017120
0.90,0.741573,0.046666,0.261538,0.054934,0.188679,0.054257,0.429487,0.039760,0.388889,0.038420,1.000000,0.000000,0.633803,0.040572,0.830769,0.046869,0.552239,0.061209,0.524096,0.017346


==> data/ifeval_instruction_following/flipped_defense_fair/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.831169,0.030285,0.728395,0.035054,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.878788,0.040482,0.697703,0.015979
0.10,0.786517,0.043681,0.276923,0.055935,0.622642,0.067219,0.811688,0.031607,0.734568,0.034800,0.935484,0.044853,0.457746,0.041957,0.676923,0.058456,0.742424,0.054240,0.667473,0.016392
0.20,0.752809,0.045985,0.184615,0.048498,0.641509,0.066503,0.818182,0.031182,0.709877,0.035766,0.935484,0.044853,0.478873,0.042070,0.630769,0.060325,0.712121,0.056160,0.651753,0.016577
0.30,0.786517,0.043681,0.153846,0.045100,0.547170,0.069028,0.792208,0.032801,0.666667,0.037152,0.903226,0.053978,0.450704,0.041902,0.630769,0.060325,0.621212,0.060167,0.620314,0.016886
0.40,0.730337,0.047308,0.123077,0.041066,0.547170,0.069028,0.746753,0.035157,0.672840,0.036976,0.903226,0.053978,0.429577,0.041688,0.507692,0.062493,0.575758,0.061301,0.587666,0.017128
0.50,0.651685,0.050788,0.076923,0.033309,0.433962,0.068730,0.662338,0.038233,0.629630,0.038058,0.903226,0.053978,0.443662,0.041839,0.523077,0.062433,0.409091,0.060984,0.534462,0.017356
0.60,0.696629,0.049006,0.015385,0.015385,0.245283,0.059666,0.512987,0.040409,0.598765,0.038629,0.806452,0.072131,0.373239,0.040732,0.461538,0.062315,0.272727,0.055240,0.457074,0.017333
0.70,0.595506,0.052319,0.015385,0.015385,0.245283,0.059666,0.389610,0.039425,0.567901,0.039040,0.709677,0.082872,0.323944,0.039411,0.353846,0.059770,0.196970,0.049330,0.390568,0.016975
0.80,0.550562,0.053027,0.000000,0.000000,0.245283,0.059666,0.246753,0.034854,0.530864,0.039330,0.548387,0.090859,0.352113,0.040224,0.384615,0.060813,0.030303,0.021262,0.338573,0.016466
0.90,0.213483,0.043681,0.000000,0.000000,0.094340,0.040535,0.129870,0.027177,0.333333,0.037152,0.322581,0.085347,0.316901,0.039183,0.246154,0.053846,0.015152,0.015152,0.205562,0.014061


==> data/ifeval_instruction_following/flipped_defense_fair/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.764045,0.045262,0.338462,0.059148,0.792453,0.056240,0.844156,0.029323,0.728395,0.035054,0.935484,0.044853,0.464789,0.042003,0.630769,0.060325,0.878788,0.040482,0.694075,0.016033
0.10,0.808989,0.041904,0.323077,0.058456,0.735849,0.061139,0.844156,0.029323,0.716049,0.035537,0.935484,0.044853,0.464789,0.042003,0.676923,0.058456,0.878788,0.040482,0.695284,0.016015
0.20,0.820225,0.040935,0.307692,0.057692,0.849057,0.049645,0.844156,0.029323,0.672840,0.036976,0.967742,0.032258,0.485915,0.042091,0.646154,0.059770,0.863636,0.042566,0.695284,0.016015
0.30,0.831461,0.039905,0.276923,0.055935,0.811321,0.054257,0.850649,0.028816,0.679012,0.036793,0.967742,0.032258,0.478873,0.042070,0.646154,0.059770,0.848485,0.044473,0.691657,0.016068
0.40,0.797753,0.042819,0.307692,0.057692,0.735849,0.061139,0.831169,0.030285,0.635802,0.037924,0.967742,0.032258,0.457746,0.041957,0.661538,0.059148,0.833333,0.046225,0.669891,0.016362
0.50,0.808989,0.041904,0.261538,0.054934,0.735849,0.061139,0.844156,0.029323,0.672840,0.036976,0.967742,0.032258,0.450704,0.041902,0.553846,0.062137,0.772727,0.051979,0.662636,0.016451
0.60,0.775281,0.044495,0.261538,0.054934,0.716981,0.062468,0.798701,0.032417,0.685185,0.036603,0.967742,0.032258,0.478873,0.042070,0.615385,0.060813,0.727273,0.055240,0.657799,0.016508
0.70,0.808989,0.041904,0.184615,0.048498,0.584906,0.068331,0.766234,0.034216,0.648148,0.037636,0.967742,0.032258,0.394366,0.041157,0.569231,0.061898,0.606061,0.060606,0.605804,0.017003
0.80,0.707865,0.048476,0.153846,0.045100,0.528302,0.069226,0.701299,0.037002,0.611111,0.038420,0.935484,0.044853,0.422535,0.041599,0.476923,0.062433,0.636364,0.059666,0.568319,0.017234
0.90,0.483146,0.053270,0.046154,0.026227,0.320755,0.064729,0.422078,0.039929,0.419753,0.038895,0.419355,0.090092,0.345070,0.040035,0.292308,0.056853,0.333333,0.058471,0.361548,0.016717


==> data/ifeval_instruction_following/flipped_defense_fair/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.764045,0.045262,0.338462,0.059148,0.792453,0.056240,0.844156,0.029323,0.728395,0.035054,0.935484,0.044853,0.464789,0.042003,0.630769,0.060325,0.878788,0.040482,0.694075,0.016033
0.10,0.820225,0.040935,0.338462,0.059148,0.735849,0.061139,0.850649,0.028816,0.679012,0.036793,0.935484,0.044853,0.464789,0.042003,0.600000,0.061237,0.863636,0.042566,0.684401,0.016171
0.20,0.831461,0.039905,0.307692,0.057692,0.754717,0.059666,0.837662,0.029813,0.641975,0.037784,0.967742,0.032258,0.457746,0.041957,0.600000,0.061237,0.863636,0.042566,0.674728,0.016300
0.30,0.820225,0.040935,0.276923,0.055935,0.698113,0.063662,0.805195,0.032019,0.623457,0.038185,0.967742,0.032258,0.429577,0.041688,0.646154,0.059770,0.818182,0.047840,0.652963,0.016563
0.40,0.820225,0.040935,0.230769,0.052666,0.735849,0.061139,0.805195,0.032019,0.629630,0.038058,0.935484,0.044853,0.464789,0.042003,0.630769,0.060325,0.757576,0.053155,0.651753,0.016577
0.50,0.764045,0.045262,0.246154,0.053846,0.698113,0.063662,0.792208,0.032801,0.586420,0.038812,0.903226,0.053978,0.457746,0.041957,0.615385,0.060813,0.757576,0.053155,0.629988,0.016799
0.60,0.775281,0.044495,0.153846,0.045100,0.716981,0.062468,0.753247,0.034854,0.537037,0.039297,0.870968,0.061205,0.450704,0.041902,0.523077,0.062433,0.621212,0.060167,0.587666,0.017128
0.70,0.741573,0.046666,0.092308,0.036182,0.641509,0.066503,0.590909,0.039749,0.493827,0.039403,0.870968,0.061205,0.394366,0.041157,0.415385,0.061599,0.530303,0.061903,0.510278,0.017394
0.80,0.247191,0.045985,0.015385,0.015385,0.245283,0.059666,0.201299,0.032417,0.438272,0.039104,0.193548,0.072131,0.366197,0.040572,0.384615,0.060813,0.106061,0.038192,0.275695,0.015548
0.90,0.078652,0.028696,0.000000,0.000000,0.150943,0.049645,0.038961,0.015644,0.382716,0.038306,0.193548,0.072131,0.309859,0.038944,0.846154,0.045100,0.015152,0.015152,0.228537,0.014610


==> data/ifeval_instruction_following/flipped_defense_fair/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.338462,0.059148,0.773585,0.058037,0.831169,0.030285,0.728395,0.035054,0.967742,0.032258,0.492958,0.042103,0.615385,0.060813,0.878788,0.040482,0.697703,0.015979
0.10,0.752809,0.045985,0.276923,0.055935,0.716981,0.062468,0.798701,0.032417,0.648148,0.037636,0.903226,0.053978,0.408451,0.041396,0.523077,0.062433,0.787879,0.050707,0.632406,0.016776
0.20,0.764045,0.045262,0.292308,0.056853,0.660377,0.065674,0.805195,0.032019,0.586420,0.038812,0.935484,0.044853,0.450704,0.041902,0.538462,0.062315,0.803030,0.049330,0.631197,0.016788
0.30,0.719101,0.047910,0.323077,0.058456,0.622642,0.067219,0.831169,0.030285,0.641975,0.037784,0.967742,0.032258,0.485915,0.042091,0.492308,0.062493,0.787879,0.050707,0.644498,0.016655
0.40,0.775281,0.044495,0.307692,0.057692,0.603774,0.067828,0.811688,0.031607,0.629630,0.038058,0.903226,0.053978,0.464789,0.042003,0.476923,0.062433,0.803030,0.049330,0.636034,0.016741
0.50,0.764045,0.045262,0.276923,0.055935,0.716981,0.062468,0.811688,0.031607,0.592593,0.038724,0.935484,0.044853,0.429577,0.041688,0.415385,0.061599,0.696970,0.057002,0.614268,0.016937
0.60,0.719101,0.047910,0.184615,0.048498,0.698113,0.063662,0.772727,0.033880,0.574074,0.038971,0.838710,0.067151,0.478873,0.042070,0.292308,0.056853,0.712121,0.056160,0.586457,0.017135
0.70,0.651685,0.050788,0.123077,0.041066,0.660377,0.065674,0.538961,0.040300,0.518519,0.039378,0.838710,0.067151,0.401408,0.041281,0.261538,0.054934,0.575758,0.061301,0.490931,0.017394
0.80,0.393258,0.052071,0.046154,0.026227,0.396226,0.067828,0.331169,0.038048,0.370370,0.038058,0.451613,0.090859,0.415493,0.041502,0.230769,0.052666,0.333333,0.058471,0.338573,0.016466
0.90,0.280899,0.047910,0.015385,0.015385,0.132075,0.046952,0.116883,0.025974,0.333333,0.037152,0.096774,0.053978,0.366197,0.040572,0.153846,0.045100,0.242424,0.053155,0.224909,0.014527


==> data/ifeval_instruction_following/flipped_defense_fair/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.752809,0.045985,0.323077,0.058456,0.735849,0.061139,0.857143,0.028290,0.709877,0.035766,0.967742,0.032258,0.443662,0.041839,0.600000,0.061237,0.878788,0.040482,0.681983,0.016204
0.10,0.786517,0.043681,0.323077,0.058456,0.754717,0.059666,0.850649,0.028816,0.716049,0.035537,0.935484,0.044853,0.443662,0.041839,0.661538,0.059148,0.848485,0.044473,0.688029,0.016120
0.20,0.808989,0.041904,0.323077,0.058456,0.792453,0.056240,0.857143,0.028290,0.709877,0.035766,0.935484,0.044853,0.471831,0.042041,0.692308,0.057692,0.893939,0.038192,0.703748,0.015887
0.30,0.797753,0.042819,0.338462,0.059148,0.792453,0.056240,0.824675,0.030741,0.672840,0.036976,0.967742,0.032258,0.450704,0.041902,0.646154,0.059770,0.818182,0.047840,0.678356,0.016253
0.40,0.797753,0.042819,0.323077,0.058456,0.716981,0.062468,0.837662,0.029813,0.666667,0.037152,0.870968,0.061205,0.478873,0.042070,0.646154,0.059770,0.757576,0.053155,0.669891,0.016362
0.50,0.808989,0.041904,0.276923,0.055935,0.754717,0.059666,0.857143,0.028290,0.604938,0.038528,0.967742,0.032258,0.507042,0.042103,0.646154,0.059770,0.757576,0.053155,0.669891,0.016362
0.60,0.786517,0.043681,0.276923,0.055935,0.698113,0.063662,0.798701,0.032417,0.592593,0.038724,0.935484,0.044853,0.478873,0.042070,0.615385,0.060813,0.696970,0.057002,0.637243,0.016729
0.70,0.775281,0.044495,0.246154,0.053846,0.622642,0.067219,0.753247,0.034854,0.549383,0.039213,1.000000,0.000000,0.457746,0.041957,0.600000,0.061237,0.651515,0.059101,0.605804,0.017003
0.80,0.730337,0.047308,0.184615,0.048498,0.566038,0.068730,0.629870,0.039035,0.506173,0.039403,0.870968,0.061205,0.464789,0.042003,0.584615,0.061599,0.621212,0.060167,0.553809,0.017296
0.90,0.471910,0.053216,0.076923,0.033309,0.452830,0.069028,0.389610,0.039425,0.407407,0.038724,0.612903,0.088929,0.429577,0.041688,0.476923,0.062433,0.409091,0.060984,0.405079,0.017081


==> data/ifeval_instruction_following/flipped_defense_fair/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.476923,0.062433,0.603774,0.067828,0.837662,0.029813,0.672840,0.036976,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.909091,0.035657,0.733978,0.015375
0.10,0.730337,0.047308,0.215385,0.051386,0.396226,0.067828,0.753247,0.034854,0.586420,0.038812,1.000000,0.000000,0.492958,0.042103,0.738462,0.054934,0.439394,0.061560,0.591294,0.017105
0.20,0.606742,0.052071,0.107692,0.038749,0.245283,0.059666,0.577922,0.039929,0.561728,0.039104,0.967742,0.032258,0.443662,0.041839,0.707692,0.056853,0.227273,0.051979,0.493349,0.017396
0.30,0.539326,0.053135,0.015385,0.015385,0.207547,0.056240,0.435065,0.040080,0.487654,0.039394,0.967742,0.032258,0.415493,0.041502,0.600000,0.061237,0.090909,0.035657,0.411125,0.017120
0.40,0.494382,0.053297,0.000000,0.000000,0.113208,0.043939,0.318182,0.037655,0.456790,0.039258,0.870968,0.061205,0.359155,0.040402,0.538462,0.062315,0.060606,0.029595,0.350665,0.016603
0.50,0.314607,0.049501,0.000000,0.000000,0.132075,0.046952,0.220779,0.033532,0.444444,0.039162,0.741935,0.079889,0.352113,0.040224,0.415385,0.061599,0.060606,0.029595,0.296252,0.015887
0.60,0.247191,0.045985,0.000000,0.000000,0.094340,0.040535,0.142857,0.028290,0.462963,0.039297,0.645161,0.087355,0.316901,0.039183,0.353846,0.059770,0.030303,0.021262,0.258767,0.015238
0.70,0.202247,0.042819,0.000000,0.000000,0.094340,0.040535,0.110390,0.025335,0.401235,0.038629,0.387097,0.088929,0.302817,0.038695,0.276923,0.055935,0.030303,0.021262,0.217654,0.014358
0.80,0.179775,0.040935,0.000000,0.000000,0.056604,0.032046,0.097403,0.023971,0.327160,0.036976,0.290323,0.082872,0.295775,0.038435,0.200000,0.050000,0.030303,0.021262,0.185006,0.013511
0.90,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.103896,0.024668,0.296296,0.035987,0.225806,0.076337,0.274648,0.037588,0.138462,0.043173,0.030303,0.021262,0.164450,0.012898


==> data/ifeval_instruction_following/flipped_defense_fair/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.461538,0.062315,0.603774,0.067828,0.824675,0.030741,0.709877,0.035766,1.000000,0.000000,0.591549,0.041396,0.923077,0.033309,0.939394,0.029595,0.744861,0.015168
0.10,0.831461,0.039905,0.430769,0.061898,0.622642,0.067219,0.811688,0.031607,0.672840,0.036976,1.000000,0.000000,0.577465,0.041599,0.892308,0.038749,0.893939,0.038192,0.724305,0.015548
0.20,0.842697,0.038812,0.461538,0.062315,0.641509,0.066503,0.824675,0.030741,0.660494,0.037320,1.000000,0.000000,0.577465,0.041599,0.876923,0.041066,0.924242,0.032821,0.730351,0.015441
0.30,0.842697,0.038812,0.461538,0.062315,0.603774,0.067828,0.837662,0.029813,0.604938,0.038528,1.000000,0.000000,0.577465,0.041599,0.907692,0.036182,0.893939,0.038192,0.719468,0.015632
0.40,0.842697,0.038812,0.446154,0.062137,0.622642,0.067219,0.811688,0.031607,0.592593,0.038724,1.000000,0.000000,0.605634,0.041157,0.907692,0.036182,0.848485,0.044473,0.713422,0.015733
0.50,0.865169,0.036409,0.461538,0.062315,0.622642,0.067219,0.792208,0.032801,0.611111,0.038420,1.000000,0.000000,0.549296,0.041902,0.907692,0.036182,0.818182,0.047840,0.704958,0.015868
0.60,0.842697,0.038812,0.415385,0.061599,0.603774,0.067828,0.818182,0.031182,0.586420,0.038812,1.000000,0.000000,0.556338,0.041839,0.923077,0.033309,0.833333,0.046225,0.701330,0.015925
0.70,0.797753,0.042819,0.430769,0.061898,0.528302,0.069226,0.785714,0.033173,0.543210,0.039258,1.000000,0.000000,0.549296,0.041902,0.861538,0.043173,0.727273,0.055240,0.663845,0.016437
0.80,0.741573,0.046666,0.292308,0.056853,0.471698,0.069226,0.714286,0.036522,0.500000,0.039406,1.000000,0.000000,0.584507,0.041502,0.784615,0.051386,0.651515,0.059101,0.615478,0.016927
0.90,0.617978,0.051795,0.061538,0.030039,0.301887,0.063662,0.383117,0.039303,0.413580,0.038812,0.677419,0.085347,0.464789,0.042003,0.692308,0.057692,0.439394,0.061560,0.437727,0.017262


==> data/ifeval_instruction_following/flipped_defense_fair/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.461538,0.062315,0.603774,0.067828,0.824675,0.030741,0.709877,0.035766,1.000000,0.000000,0.591549,0.041396,0.923077,0.033309,0.939394,0.029595,0.746070,0.015145
0.10,0.797753,0.042819,0.476923,0.062433,0.660377,0.065674,0.831169,0.030285,0.604938,0.038528,1.000000,0.000000,0.584507,0.041502,0.923077,0.033309,0.878788,0.040482,0.719468,0.015632
0.20,0.808989,0.041904,0.507692,0.062493,0.660377,0.065674,0.818182,0.031182,0.617284,0.038306,1.000000,0.000000,0.591549,0.041396,0.861538,0.043173,0.909091,0.035657,0.721886,0.015590
0.30,0.786517,0.043681,0.461538,0.062315,0.698113,0.063662,0.824675,0.030741,0.598765,0.038629,0.967742,0.032258,0.584507,0.041502,0.861538,0.043173,0.893939,0.038192,0.712213,0.015753
0.40,0.786517,0.043681,0.446154,0.062137,0.622642,0.067219,0.792208,0.032801,0.592593,0.038724,0.967742,0.032258,0.591549,0.041396,0.892308,0.038749,0.848485,0.044473,0.698912,0.015961
0.50,0.775281,0.044495,0.384615,0.060813,0.603774,0.067828,0.746753,0.035157,0.592593,0.038724,1.000000,0.000000,0.584507,0.041502,0.892308,0.038749,0.742424,0.054240,0.674728,0.016300
0.60,0.741573,0.046666,0.276923,0.055935,0.603774,0.067828,0.694805,0.037228,0.567901,0.039040,0.967742,0.032258,0.549296,0.041902,0.830769,0.046869,0.696970,0.057002,0.632406,0.016776
0.70,0.629213,0.051490,0.123077,0.041066,0.490566,0.069325,0.506494,0.040419,0.481481,0.039378,0.677419,0.085347,0.492958,0.042103,0.723077,0.055935,0.469697,0.061903,0.501814,0.017397
0.80,0.370787,0.051490,0.046154,0.026227,0.245283,0.059666,0.253247,0.035157,0.376543,0.038185,0.387097,0.088929,0.345070,0.040035,0.553846,0.062137,0.181818,0.047840,0.311971,0.016120
0.90,0.146067,0.037648,0.030769,0.021586,0.000000,0.000000,0.090909,0.023241,0.351852,0.037636,0.258065,0.079889,0.323944,0.039411,0.261538,0.054934,0.030303,0.021262,0.192261,0.013712


==> data/ifeval_instruction_following/flipped_defense_fair/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.476923,0.062433,0.603774,0.067828,0.837662,0.029813,0.666667,0.037152,0.967742,0.032258,0.584507,0.041502,0.907692,0.036182,0.909091,0.035657,0.731560,0.015419
0.10,0.775281,0.044495,0.446154,0.062137,0.509434,0.069325,0.818182,0.031182,0.598765,0.038629,1.000000,0.000000,0.556338,0.041839,0.553846,0.062137,0.863636,0.042566,0.666264,0.016407
0.20,0.764045,0.045262,0.461538,0.062315,0.622642,0.067219,0.805195,0.032019,0.635802,0.037924,0.967742,0.032258,0.570423,0.041688,0.507692,0.062493,0.848485,0.044473,0.674728,0.016300
0.30,0.741573,0.046666,0.446154,0.062137,0.528302,0.069226,0.772727,0.033880,0.623457,0.038185,0.967742,0.032258,0.591549,0.041396,0.538462,0.062315,0.878788,0.040482,0.665054,0.016422
0.40,0.741573,0.046666,0.446154,0.062137,0.603774,0.067828,0.779221,0.033532,0.641975,0.037784,0.935484,0.044853,0.598592,0.041281,0.538462,0.062315,0.848485,0.044473,0.672310,0.016332
0.50,0.741573,0.046666,0.384615,0.060813,0.566038,0.068730,0.792208,0.032801,0.561728,0.039104,0.935484,0.044853,0.563380,0.041768,0.492308,0.062493,0.803030,0.049330,0.638452,0.016717
0.60,0.730337,0.047308,0.338462,0.059148,0.622642,0.067219,0.681818,0.037655,0.518519,0.039378,0.903226,0.053978,0.521127,0.042070,0.461538,0.062315,0.787879,0.050707,0.596131,0.017073
0.70,0.595506,0.052319,0.169231,0.046869,0.547170,0.069028,0.545455,0.040255,0.506173,0.039403,0.774194,0.076337,0.514085,0.042091,0.384615,0.060813,0.545455,0.061761,0.504232,0.017397
0.80,0.449438,0.053027,0.092308,0.036182,0.377358,0.067219,0.357143,0.038738,0.407407,0.038724,0.419355,0.090092,0.401408,0.041281,0.261538,0.054934,0.409091,0.060984,0.363966,0.016741
0.90,0.348315,0.050788,0.030769,0.021586,0.132075,0.046952,0.149351,0.028816,0.345679,0.037482,0.258065,0.079889,0.373239,0.040732,0.123077,0.041066,0.333333,0.058471,0.253930,0.015145


==> data/ifeval_instruction_following/flipped_defense_fair/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.446154,0.062137,0.622642,0.067219,0.837662,0.029813,0.654321,0.037482,1.000000,0.000000,0.542254,0.041957,0.892308,0.038749,0.909091,0.035657,0.723096,0.015569
0.10,0.786517,0.043681,0.446154,0.062137,0.698113,0.063662,0.844156,0.029323,0.691358,0.036405,1.000000,0.000000,0.563380,0.041768,0.907692,0.036182,0.909091,0.035657,0.735187,0.015352
0.20,0.831461,0.039905,0.476923,0.062433,0.584906,0.068331,0.837662,0.029813,0.648148,0.037636,0.967742,0.032258,0.584507,0.041502,0.876923,0.041066,0.909091,0.035657,0.725514,0.015527
0.30,0.820225,0.040935,0.476923,0.062433,0.698113,0.063662,0.831169,0.030285,0.660494,0.037320,0.967742,0.032258,0.584507,0.041502,0.876923,0.041066,0.878788,0.040482,0.730351,0.015441
0.40,0.808989,0.041904,0.476923,0.062433,0.566038,0.068730,0.850649,0.028816,0.641975,0.037784,1.000000,0.000000,0.563380,0.041768,0.923077,0.033309,0.818182,0.047840,0.717050,0.015673
0.50,0.808989,0.041904,0.415385,0.061599,0.566038,0.068730,0.818182,0.031182,0.586420,0.038812,0.935484,0.044853,0.556338,0.041839,0.892308,0.038749,0.772727,0.051979,0.685611,0.016154
0.60,0.808989,0.041904,0.384615,0.060813,0.660377,0.065674,0.805195,0.032019,0.555556,0.039162,1.000000,0.000000,0.570423,0.041688,0.892308,0.038749,0.742424,0.054240,0.683192,0.016187
0.70,0.808989,0.041904,0.369231,0.060325,0.679245,0.064729,0.746753,0.035157,0.530864,0.039330,0.967742,0.032258,0.626761,0.040732,0.876923,0.041066,0.712121,0.056160,0.672310,0.016332
0.80,0.696629,0.049006,0.261538,0.054934,0.603774,0.067828,0.616883,0.039303,0.493827,0.039403,0.903226,0.053978,0.570423,0.041688,0.846154,0.045100,0.530303,0.061903,0.586457,0.017135
0.90,0.584270,0.052538,0.107692,0.038749,0.471698,0.069226,0.396104,0.039540,0.382716,0.038306,0.612903,0.088929,0.471831,0.042041,0.707692,0.056853,0.454545,0.061761,0.446191,0.017296


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/all_policies_corr.csv <==
compression_ratio,corr_knorm,p_knorm,corr_observed_attention,p_observed_attention,corr_snap,p_snap,corr_streamingllm,p_streamingllm,corr_tova,p_tova
0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000
0.050000,0.983333,0.000002,1.000000,0.000000,0.950000,0.000088,0.916667,0.000507,0.983333,0.000002
0.100000,0.966667,0.000022,0.983333,0.000002,0.983333,0.000002,0.983333,0.000002,0.816667,0.007225
0.150000,0.866667,0.002495,0.950000,0.000088,0.983333,0.000002,0.950000,0.000088,0.816667,0.007225
0.200000,0.683333,0.042442,0.966667,0.000022,0.983333,0.000002,0.916667,0.000507,0.833333,0.005266
0.250000,0.683333,0.042442,0.950000,0.000088,0.983333,0.000002,0.933333,0.000236,0.816667,0.007225
0.300000,0.683333,0.042442,0.950000,0.000088,0.983333,0.000002,0.966667,0.000022,0.750000,0.019942
0.350000,0.533333,0.139227,1.000000,0.000000,1.000000,0.000000,0.866667,0.002495,0.700000,0.035770
0.400000,0.433333,0.243952,0.983333,0.000002,0.983333,0.000002,0.900000,0.000943,0.750000,0.019942
0.450000,0.466667,0.205386,0.983333,0.000002,0.950000,0.000088,0.883333,0.001591,0.683333,0.042442
0.500000,0.450000,0.224216,0.966667,0.000022,0.900000,0.000943,0.883333,0.001591,0.733333,0.024554
0.550000,0.316667,0.406397,0.966667,0.000022,0.616667,0.076929,0.866667,0.002495,0.716667,0.029818
0.600000,0.316667,0.406397,0.900000,0.000943,0.550000,0.124977,0.833333,0.005266,0.616667,0.076929
0.650000,0.233333,0.545699,0.900000,0.000943,0.066667,0.864690,0.916667,0.000507,0.583333,0.099186
0.700000,0.183333,0.636820,0.633333,0.067086,-0.133333,0.732368,0.633333,0.067086,0.450000,0.224216
0.750000,0.183333,0.636820,0.783333,0.012520,-0.133333,0.732368,0.450000,0.224216,0.450000,0.224216
0.800000,0.116667,0.765008,0.666667,0.049867,-0.183333,0.636820,0.283333,0.460030,0.500000,0.170471
0.850000,0.116667,0.765008,0.650000,0.058073,-0.233333,0.545699,-0.150000,0.700094,0.400000,0.286105
0.900000,-0.116667,0.765008,0.416667,0.264586,-0.166667,0.668231,-0.333333,0.380713,0.083333,0.831214


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.775281,0.044495,0.400000,0.061237,0.867925,0.046952,0.891026,0.025029,0.703704,0.035987,0.935484,0.044853,0.577465,0.041599,0.753846,0.053846,0.925373,0.032347,0.742169,0.015193
0.05,0.797753,0.042819,0.353846,0.059770,0.773585,0.058037,0.846154,0.028980,0.728395,0.035054,0.903226,0.053978,0.556338,0.041839,0.738462,0.054934,0.880597,0.039914,0.721687,0.015566
0.10,0.797753,0.042819,0.415385,0.061599,0.754717,0.059666,0.839744,0.029466,0.709877,0.035766,0.870968,0.061205,0.542254,0.041957,0.707692,0.056853,0.850746,0.043862,0.712048,0.015727
0.15,0.764045,0.045262,0.261538,0.054934,0.811321,0.054257,0.807692,0.031656,0.697531,0.036200,0.870968,0.061205,0.556338,0.041839,0.692308,0.057692,0.701493,0.056327,0.680723,0.016192
0.20,0.786517,0.043681,0.215385,0.051386,0.754717,0.059666,0.769231,0.033842,0.709877,0.035766,0.870968,0.061205,0.514085,0.042091,0.676923,0.058456,0.567164,0.060988,0.651807,0.016546
0.25,0.808989,0.041904,0.169231,0.046869,0.716981,0.062468,0.743590,0.035073,0.703704,0.035987,0.935484,0.044853,0.507042,0.042103,0.661538,0.059148,0.597015,0.060376,0.644578,0.016624
0.30,0.719101,0.047910,0.123077,0.041066,0.735849,0.061139,0.711538,0.036390,0.697531,0.036200,0.903226,0.053978,0.542254,0.041957,0.676923,0.058456,0.567164,0.060988,0.628916,0.016779
0.35,0.730337,0.047308,0.092308,0.036182,0.679245,0.064729,0.711538,0.036390,0.709877,0.035766,0.935484,0.044853,0.514085,0.042091,0.630769,0.060325,0.388060,0.059984,0.604819,0.016980
0.40,0.752809,0.045985,0.076923,0.033309,0.566038,0.068730,0.653846,0.038213,0.691358,0.036405,0.935484,0.044853,0.478873,0.042070,0.646154,0.059770,0.343284,0.058444,0.575904,0.017164
0.45,0.707865,0.048476,0.046154,0.026227,0.566038,0.068730,0.583333,0.039599,0.679012,0.036793,0.870968,0.061205,0.492958,0.042103,0.553846,0.062137,0.253731,0.053563,0.538554,0.017314
0.50,0.707865,0.048476,0.046154,0.026227,0.547170,0.069028,0.532051,0.040078,0.666667,0.037152,0.935484,0.044853,0.436620,0.041768,0.476923,0.062433,0.238806,0.052481,0.510843,0.017362
0.55,0.741573,0.046666,0.015385,0.015385,0.396226,0.067828,0.480769,0.040131,0.660494,0.037320,0.806452,0.072131,0.436620,0.041768,0.523077,0.062433,0.208955,0.050044,0.487952,0.017361
0.60,0.730337,0.047308,0.000000,0.000000,0.339623,0.065674,0.429487,0.039760,0.611111,0.038420,0.838710,0.067151,0.366197,0.040572,0.461538,0.062315,0.104478,0.037651,0.438554,0.017234
0.65,0.662921,0.050391,0.000000,0.000000,0.283019,0.062468,0.326923,0.037678,0.574074,0.038971,0.806452,0.072131,0.394366,0.041157,0.446154,0.062137,0.119403,0.039914,0.404819,0.017048
0.70,0.662921,0.050391,0.000000,0.000000,0.320755,0.064729,0.288462,0.036390,0.555556,0.039162,0.709677,0.082872,0.373239,0.040732,0.338462,0.059148,0.104478,0.037651,0.379518,0.016854
0.75,0.573034,0.052729,0.000000,0.000000,0.264151,0.061139,0.230769,0.033842,0.500000,0.039406,0.612903,0.088929,0.359155,0.040402,0.307692,0.057692,0.044776,0.025457,0.331325,0.016348
0.80,0.550562,0.053027,0.000000,0.000000,0.226415,0.058037,0.147436,0.028477,0.438272,0.039104,0.483871,0.091240,0.366197,0.040572,0.276923,0.055935,0.044776,0.025457,0.292771,0.015804
0.85,0.370787,0.051490,0.000000,0.000000,0.150943,0.049645,0.147436,0.028477,0.320988,0.036793,0.354839,0.087355,0.316901,0.039183,0.246154,0.053846,0.014925,0.014925,0.227711,0.014565
0.90,0.146067,0.037648,0.000000,0.000000,0.037736,0.026425,0.128205,0.026853,0.308642,0.036405,0.161290,0.067151,0.309859,0.038944,0.138462,0.043173,0.014925,0.014925,0.173494,0.013152


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.775281,0.044495,0.400000,0.061237,0.867925,0.046952,0.884615,0.025662,0.697531,0.036200,0.967742,0.032258,0.556338,0.041839,0.738462,0.054934,0.895522,0.037651,0.733735,0.015351
0.05,0.764045,0.045262,0.384615,0.060813,0.811321,0.054257,0.884615,0.025662,0.691358,0.036405,0.935484,0.044853,0.598592,0.041281,0.707692,0.056853,0.925373,0.032347,0.732530,0.015374
0.10,0.775281,0.044495,0.400000,0.061237,0.867925,0.046952,0.865385,0.027415,0.728395,0.035054,0.967742,0.032258,0.598592,0.041281,0.738462,0.054934,0.895522,0.037651,0.743373,0.015170
0.15,0.786517,0.043681,0.353846,0.059770,0.867925,0.046952,0.865385,0.027415,0.740741,0.034537,0.903226,0.053978,0.570423,0.041688,0.707692,0.056853,0.910448,0.035147,0.734940,0.015329
0.20,0.786517,0.043681,0.353846,0.059770,0.867925,0.046952,0.865385,0.027415,0.691358,0.036405,0.903226,0.053978,0.584507,0.041502,0.800000,0.050000,0.880597,0.039914,0.732530,0.015374
0.25,0.786517,0.043681,0.338462,0.059148,0.867925,0.046952,0.878205,0.026269,0.691358,0.036405,0.935484,0.044853,0.570423,0.041688,0.769231,0.052666,0.865672,0.041975,0.728916,0.015439
0.30,0.775281,0.044495,0.353846,0.059770,0.849057,0.049645,0.903846,0.023679,0.722222,0.035300,0.903226,0.053978,0.570423,0.041688,0.738462,0.054934,0.850746,0.043862,0.733735,0.015351
0.35,0.808989,0.041904,0.353846,0.059770,0.849057,0.049645,0.865385,0.027415,0.722222,0.035300,0.870968,0.061205,0.584507,0.041502,0.753846,0.053846,0.865672,0.041975,0.733735,0.015351
0.40,0.831461,0.039905,0.323077,0.058456,0.886792,0.043939,0.846154,0.028980,0.728395,0.035054,0.935484,0.044853,0.535211,0.042003,0.753846,0.053846,0.910448,0.035147,0.731325,0.015395
0.45,0.786517,0.043681,0.369231,0.060325,0.830189,0.052068,0.865385,0.027415,0.703704,0.035987,0.903226,0.053978,0.591549,0.041396,0.723077,0.055935,0.910448,0.035147,0.731325,0.015395
0.50,0.786517,0.043681,0.338462,0.059148,0.735849,0.061139,0.865385,0.027415,0.691358,0.036405,0.870968,0.061205,0.514085,0.042091,0.723077,0.055935,0.910448,0.035147,0.706024,0.015823
0.55,0.775281,0.044495,0.307692,0.057692,0.754717,0.059666,0.858974,0.027956,0.691358,0.036405,0.903226,0.053978,0.549296,0.041902,0.723077,0.055935,0.835821,0.045598,0.703614,0.015861
0.60,0.775281,0.044495,0.292308,0.056853,0.735849,0.061139,0.839744,0.029466,0.703704,0.035987,0.870968,0.061205,0.556338,0.041839,0.676923,0.058456,0.761194,0.052481,0.690361,0.016058
0.65,0.752809,0.045985,0.246154,0.053846,0.698113,0.063662,0.801282,0.032051,0.685185,0.036603,0.935484,0.044853,0.492958,0.042103,0.676923,0.058456,0.701493,0.056327,0.657831,0.016478
0.70,0.741573,0.046666,0.292308,0.056853,0.660377,0.065674,0.769231,0.033842,0.666667,0.037152,0.935484,0.044853,0.464789,0.042003,0.661538,0.059148,0.641791,0.059019,0.637349,0.016698
0.75,0.730337,0.047308,0.200000,0.050000,0.660377,0.065674,0.807692,0.031656,0.629630,0.038058,0.903226,0.053978,0.507042,0.042103,0.723077,0.055935,0.656716,0.058444,0.640964,0.016661
0.80,0.752809,0.045985,0.153846,0.045100,0.603774,0.067828,0.717949,0.036145,0.592593,0.038724,0.870968,0.061205,0.464789,0.042003,0.630769,0.060325,0.582090,0.060711,0.590361,0.017080
0.85,0.651685,0.050788,0.076923,0.033309,0.471698,0.069226,0.679487,0.037484,0.518519,0.039378,0.774194,0.076337,0.401408,0.041281,0.569231,0.061898,0.447761,0.061209,0.513253,0.017360
0.90,0.483146,0.053270,0.015385,0.015385,0.377358,0.067219,0.455128,0.039999,0.395062,0.038528,0.451613,0.090859,0.366197,0.040572,0.415385,0.061599,0.313433,0.057101,0.377108,0.016833


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.400000,0.061237,0.867925,0.046952,0.891026,0.025029,0.691358,0.036405,0.903226,0.053978,0.577465,0.041599,0.753846,0.053846,0.925373,0.032347,0.739759,0.015239
0.05,0.786517,0.043681,0.400000,0.061237,0.849057,0.049645,0.903846,0.023679,0.666667,0.037152,0.838710,0.067151,0.605634,0.041157,0.738462,0.054934,0.925373,0.032347,0.737349,0.015284
0.10,0.831461,0.039905,0.400000,0.061237,0.849057,0.049645,0.858974,0.027956,0.685185,0.036603,0.935484,0.044853,0.584507,0.041502,0.738462,0.054934,0.910448,0.035147,0.736145,0.015307
0.15,0.775281,0.044495,0.369231,0.060325,0.830189,0.052068,0.891026,0.025029,0.660494,0.037320,0.903226,0.053978,0.528169,0.042041,0.784615,0.051386,0.910448,0.035147,0.720482,0.015586
0.20,0.775281,0.044495,0.353846,0.059770,0.811321,0.054257,0.884615,0.025662,0.685185,0.036603,0.935484,0.044853,0.563380,0.041768,0.723077,0.055935,0.925373,0.032347,0.725301,0.015503
0.25,0.775281,0.044495,0.384615,0.060813,0.811321,0.054257,0.865385,0.027415,0.716049,0.035537,0.935484,0.044853,0.563380,0.041768,0.723077,0.055935,0.895522,0.037651,0.727711,0.015460
0.30,0.775281,0.044495,0.369231,0.060325,0.792453,0.056240,0.865385,0.027415,0.722222,0.035300,0.838710,0.067151,0.570423,0.041688,0.753846,0.053846,0.925373,0.032347,0.728916,0.015439
0.35,0.764045,0.045262,0.338462,0.059148,0.830189,0.052068,0.858974,0.027956,0.697531,0.036200,0.870968,0.061205,0.556338,0.041839,0.723077,0.055935,0.910448,0.035147,0.716867,0.015647
0.40,0.764045,0.045262,0.307692,0.057692,0.811321,0.054257,0.865385,0.027415,0.703704,0.035987,0.935484,0.044853,0.577465,0.041599,0.723077,0.055935,0.910448,0.035147,0.721687,0.015566
0.45,0.786517,0.043681,0.323077,0.058456,0.811321,0.054257,0.878205,0.026269,0.691358,0.036405,0.903226,0.053978,0.570423,0.041688,0.784615,0.051386,0.820896,0.047198,0.720482,0.015586
0.50,0.775281,0.044495,0.307692,0.057692,0.849057,0.049645,0.852564,0.028477,0.672840,0.036976,0.935484,0.044853,0.542254,0.041957,0.738462,0.054934,0.835821,0.045598,0.706024,0.015823
0.55,0.797753,0.042819,0.261538,0.054934,0.811321,0.054257,0.807692,0.031656,0.660494,0.037320,0.838710,0.067151,0.521127,0.042070,0.630769,0.060325,0.567164,0.060988,0.654217,0.016519
0.60,0.674157,0.049962,0.153846,0.045100,0.754717,0.059666,0.653846,0.038213,0.617284,0.038306,0.612903,0.088929,0.500000,0.042108,0.630769,0.060325,0.641791,0.059019,0.585542,0.017110
0.65,0.483146,0.053270,0.107692,0.038749,0.584906,0.068331,0.467949,0.040078,0.506173,0.039403,0.354839,0.087355,0.422535,0.041599,0.615385,0.060813,0.432836,0.060988,0.453012,0.017289
0.70,0.247191,0.045985,0.061538,0.030039,0.358491,0.066503,0.294872,0.036626,0.543210,0.039258,0.225806,0.076337,0.330986,0.039629,0.692308,0.057692,0.253731,0.053563,0.355422,0.016624
0.75,0.213483,0.043681,0.000000,0.000000,0.320755,0.064729,0.198718,0.032051,0.425926,0.038971,0.161290,0.067151,0.316901,0.039183,0.676923,0.058456,0.238806,0.052481,0.296386,0.015861
0.80,0.123596,0.035084,0.000000,0.000000,0.264151,0.061139,0.134615,0.027415,0.364198,0.037924,0.290323,0.082872,0.295775,0.038435,0.815385,0.048498,0.044776,0.025457,0.255422,0.015146
0.85,0.168539,0.039905,0.000000,0.000000,0.094340,0.040535,0.076923,0.021403,0.358025,0.037784,0.193548,0.072131,0.330986,0.039629,0.846154,0.045100,0.014925,0.014925,0.239759,0.014828
0.90,0.123596,0.035084,0.000000,0.000000,0.018868,0.018868,0.051282,0.017717,0.370370,0.038058,0.161290,0.067151,0.338028,0.039837,0.800000,0.050000,0.044776,0.025457,0.226506,0.014538


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/streamingllm_multi_rankings.csv <==
compression_ratio,change_case,combination,detectable_content,detectable_format,keywords,language,length_constraints,punctuation,startend,corr,p
0.000000,7.000000,2.000000,1.000000,4.000000,8.000000,6.000000,5.000000,0.000000,3.000000,1.000000,0.000000
0.050000,7.000000,2.000000,1.000000,4.000000,8.000000,5.000000,6.000000,0.000000,3.000000,0.970720,0.000014
0.100000,7.000000,2.000000,1.000000,4.000000,6.000000,8.000000,5.000000,0.000000,3.000000,0.983333,0.000002
0.150000,7.000000,2.000000,1.000000,4.000000,0.000000,8.000000,6.000000,5.000000,3.000000,0.900000,0.000943
0.200000,7.000000,2.000000,1.000000,4.000000,8.000000,5.000000,0.000000,6.000000,3.000000,0.950000,0.000088
0.250000,7.000000,2.000000,1.000000,4.000000,8.000000,6.000000,0.000000,5.000000,3.000000,0.983333,0.000002
0.300000,7.000000,2.000000,1.000000,4.000000,8.000000,5.000000,0.000000,6.000000,3.000000,0.950000,0.000088
0.350000,7.000000,2.000000,1.000000,4.000000,0.000000,8.000000,5.000000,6.000000,3.000000,0.883333,0.001591
0.400000,7.000000,2.000000,4.000000,1.000000,8.000000,0.000000,5.000000,6.000000,3.000000,0.916667,0.000507
0.450000,7.000000,2.000000,1.000000,4.000000,0.000000,8.000000,5.000000,6.000000,3.000000,0.883333,0.001591
0.500000,7.000000,2.000000,0.000000,1.000000,8.000000,4.000000,5.000000,6.000000,3.000000,0.716667,0.029818
0.550000,7.000000,1.000000,2.000000,8.000000,5.000000,0.000000,4.000000,6.000000,3.000000,0.800000,0.009628
0.600000,7.000000,1.000000,2.000000,8.000000,0.000000,5.000000,3.000000,4.000000,6.000000,0.650000,0.058073
0.650000,7.000000,2.000000,1.000000,5.000000,8.000000,3.000000,0.000000,4.000000,6.000000,0.633333,0.067086
0.700000,7.000000,5.000000,3.000000,8.000000,1.000000,2.000000,4.000000,0.000000,6.000000,0.166667,0.668231
0.750000,7.000000,3.000000,5.000000,8.000000,2.000000,1.000000,4.000000,0.000000,6.000000,0.150000,0.700094
0.800000,7.000000,5.000000,3.000000,8.000000,1.000000,0.000000,2.000000,6.000000,4.000000,-0.033333,0.932157
0.850000,7.000000,5.000000,3.000000,0.000000,6.000000,8.000000,1.000000,2.000000,4.000000,-0.300000,0.432845
0.900000,7.000000,0.000000,5.000000,6.000000,3.000000,8.000000,1.000000,2.000000,4.000000,-0.250000,0.516490


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/streamingllm_multi_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.741379,0.057998,0.289474,0.074558,0.800000,0.074278,0.863636,0.036792,0.716814,0.042573,0.928571,0.071429,0.530000,0.050161,0.693878,0.066522,0.888889,0.053121,0.697719,0.020043
0.05,0.827586,0.050033,0.289474,0.074558,0.833333,0.069205,0.829545,0.040315,0.707965,0.042965,1.000000,0.000000,0.600000,0.049237,0.653061,0.068704,0.833333,0.062994,0.709125,0.019821
0.10,0.775862,0.055235,0.315789,0.076418,0.766667,0.078540,0.852273,0.038042,0.716814,0.042573,1.000000,0.000000,0.620000,0.048783,0.653061,0.068704,0.888889,0.053121,0.714829,0.019705
0.15,0.793103,0.053654,0.315789,0.076418,0.800000,0.074278,0.829545,0.040315,0.725664,0.042160,0.928571,0.071429,0.590000,0.049431,0.653061,0.068704,0.777778,0.070273,0.701521,0.019971
0.20,0.793103,0.053654,0.342105,0.077993,0.900000,0.055709,0.840909,0.039214,0.725664,0.042160,1.000000,0.000000,0.570000,0.049757,0.693878,0.066522,0.861111,0.058456,0.718631,0.019625
0.25,0.793103,0.053654,0.342105,0.077993,0.800000,0.074278,0.886364,0.034026,0.769912,0.039770,1.000000,0.000000,0.610000,0.049021,0.693878,0.066522,0.833333,0.062994,0.735741,0.019244
0.30,0.810345,0.051925,0.368421,0.079302,0.866667,0.063124,0.852273,0.038042,0.716814,0.042573,1.000000,0.000000,0.610000,0.049021,0.693878,0.066522,0.861111,0.058456,0.728137,0.019418
0.35,0.810345,0.051925,0.342105,0.077993,0.933333,0.046321,0.863636,0.036792,0.761062,0.040294,1.000000,0.000000,0.570000,0.049757,0.673469,0.067686,0.805556,0.066898,0.728137,0.019418
0.40,0.758621,0.056679,0.315789,0.076418,0.900000,0.055709,0.875000,0.035457,0.716814,0.042573,1.000000,0.000000,0.580000,0.049604,0.734694,0.063724,0.833333,0.062994,0.720532,0.019585
0.45,0.775862,0.055235,0.263158,0.072393,0.866667,0.063124,0.795455,0.043246,0.707965,0.042965,1.000000,0.000000,0.570000,0.049757,0.612245,0.070327,0.750000,0.073193,0.682510,0.020316
0.50,0.706897,0.060291,0.210526,0.067023,0.866667,0.063124,0.750000,0.046424,0.725664,0.042160,0.928571,0.071429,0.520000,0.050212,0.673469,0.067686,0.666667,0.079682,0.655894,0.020734
0.55,0.603448,0.064794,0.210526,0.067023,0.800000,0.074278,0.659091,0.050820,0.681416,0.044026,0.857143,0.097052,0.590000,0.049431,0.510204,0.072154,0.666667,0.079682,0.612167,0.021266
0.60,0.551724,0.065871,0.157895,0.059947,0.733333,0.082118,0.613636,0.052203,0.646018,0.045186,0.642857,0.132894,0.520000,0.050212,0.510204,0.072154,0.583333,0.083333,0.558935,0.021670
0.65,0.568966,0.065594,0.105263,0.050453,0.600000,0.090972,0.522727,0.053550,0.584071,0.046573,0.571429,0.137253,0.480000,0.050212,0.489796,0.072154,0.583333,0.083333,0.509506,0.021818
0.70,0.448276,0.065871,0.078947,0.044331,0.666667,0.087538,0.375000,0.051903,0.504425,0.047244,0.428571,0.137253,0.490000,0.050242,0.448980,0.071792,0.583333,0.083333,0.450570,0.021715
0.75,0.362069,0.063657,0.026316,0.026316,0.566667,0.092019,0.340909,0.050820,0.477876,0.047199,0.285714,0.125294,0.410000,0.049431,0.469388,0.072033,0.527778,0.084385,0.399240,0.021374
0.80,0.379310,0.064268,0.026316,0.026316,0.400000,0.090972,0.238636,0.045699,0.469027,0.047155,0.357143,0.132894,0.390000,0.049021,0.387755,0.070327,0.388889,0.082402,0.353612,0.020866
0.85,0.344828,0.062957,0.026316,0.026316,0.333333,0.087538,0.147727,0.038042,0.415929,0.046573,0.214286,0.113804,0.410000,0.049431,0.367347,0.069583,0.250000,0.073193,0.307985,0.020149
0.90,0.189655,0.051925,0.000000,0.000000,0.100000,0.055709,0.068182,0.027023,0.389381,0.046075,0.142857,0.097052,0.310000,0.046482,0.224490,0.060224,0.055556,0.038718,0.209125,0.017749


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.786517,0.043681,0.400000,0.061237,0.867925,0.046952,0.891026,0.025029,0.703704,0.035987,0.903226,0.053978,0.577465,0.041599,0.753846,0.053846,0.925373,0.032347,0.742169,0.015193
0.05,0.797753,0.042819,0.400000,0.061237,0.886792,0.043939,0.871795,0.026853,0.697531,0.036200,0.967742,0.032258,0.640845,0.040402,0.723077,0.055935,0.880597,0.039914,0.746988,0.015099
0.10,0.797753,0.042819,0.400000,0.061237,0.830189,0.052068,0.865385,0.027415,0.691358,0.036405,0.967742,0.032258,0.633803,0.040572,0.723077,0.055935,0.925373,0.032347,0.743373,0.015170
0.15,0.808989,0.041904,0.384615,0.060813,0.830189,0.052068,0.884615,0.025662,0.697531,0.036200,0.935484,0.044853,0.619718,0.040883,0.707692,0.056853,0.865672,0.041975,0.738554,0.015262
0.20,0.820225,0.040935,0.415385,0.061599,0.905660,0.040535,0.884615,0.025662,0.722222,0.035300,0.967742,0.032258,0.612676,0.041024,0.738462,0.054934,0.895522,0.037651,0.756627,0.014904
0.25,0.831461,0.039905,0.415385,0.061599,0.830189,0.052068,0.897436,0.024369,0.753086,0.033985,0.935484,0.044853,0.633803,0.040572,0.753846,0.053846,0.865672,0.041975,0.762651,0.014777
0.30,0.831461,0.039905,0.430769,0.061898,0.886792,0.043939,0.871795,0.026853,0.697531,0.036200,0.967742,0.032258,0.619718,0.040883,0.738462,0.054934,0.895522,0.037651,0.751807,0.015003
0.35,0.842697,0.038812,0.415385,0.061599,0.924528,0.036631,0.897436,0.024369,0.746914,0.034265,0.967742,0.032258,0.626761,0.040732,0.707692,0.056853,0.850746,0.043862,0.763855,0.014751
0.40,0.775281,0.044495,0.384615,0.060813,0.886792,0.043939,0.903846,0.023679,0.691358,0.036405,0.935484,0.044853,0.626761,0.040732,0.769231,0.052666,0.865672,0.041975,0.746988,0.015099
0.45,0.786517,0.043681,0.353846,0.059770,0.849057,0.049645,0.858974,0.027956,0.697531,0.036200,0.935484,0.044853,0.612676,0.041024,0.692308,0.057692,0.820896,0.047198,0.724096,0.015524
0.50,0.741573,0.046666,0.292308,0.056853,0.867925,0.046952,0.826923,0.030387,0.709877,0.035766,0.903226,0.053978,0.577465,0.041599,0.738462,0.054934,0.776119,0.051310,0.704819,0.015842
0.55,0.685393,0.049501,0.292308,0.056853,0.830189,0.052068,0.782051,0.033161,0.666667,0.037152,0.903226,0.053978,0.598592,0.041281,0.600000,0.061237,0.776119,0.051310,0.672289,0.016302
0.60,0.651685,0.050788,0.246154,0.053846,0.811321,0.054257,0.724359,0.035891,0.635802,0.037924,0.806452,0.072131,0.563380,0.041768,0.630769,0.060325,0.716418,0.055482,0.634940,0.016721
0.65,0.640449,0.051154,0.200000,0.050000,0.698113,0.063662,0.641026,0.038530,0.586420,0.038812,0.709677,0.082872,0.521127,0.042070,0.615385,0.060813,0.641791,0.059019,0.579518,0.017145
0.70,0.584270,0.052538,0.153846,0.045100,0.735849,0.061139,0.500000,0.040161,0.512346,0.039394,0.612903,0.088929,0.528169,0.042041,0.569231,0.061898,0.597015,0.060376,0.521687,0.017349
0.75,0.516854,0.053270,0.076923,0.033309,0.660377,0.065674,0.423077,0.039683,0.462963,0.039297,0.516129,0.091240,0.436620,0.041768,0.584615,0.061599,0.537313,0.061374,0.456627,0.017300
0.80,0.494382,0.053297,0.046154,0.026227,0.509434,0.069325,0.326923,0.037678,0.419753,0.038895,0.548387,0.090859,0.429577,0.041688,0.507692,0.062493,0.417910,0.060711,0.400000,0.017015
0.85,0.393258,0.052071,0.030769,0.021586,0.377358,0.067219,0.173077,0.030387,0.364198,0.037924,0.290323,0.082872,0.387324,0.041024,0.369231,0.060325,0.238806,0.052481,0.297590,0.015879
0.90,0.168539,0.039905,0.000000,0.000000,0.056604,0.032046,0.102564,0.024369,0.308642,0.036405,0.064516,0.044853,0.302817,0.038695,0.200000,0.050000,0.044776,0.025457,0.174699,0.013188


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/streamingllm_single_rankings.csv <==
compression_ratio,change_case,combination,detectable_content,detectable_format,keywords,language,length_constraints,punctuation,startend,corr,p
0.000000,7.000000,4.000000,2.000000,8.000000,3.000000,5.000000,1.000000,6.000000,0.000000,1.000000,0.000000
0.050000,7.000000,4.000000,2.000000,8.000000,5.000000,0.000000,1.000000,3.000000,6.000000,0.833333,0.005266
0.100000,7.000000,4.000000,2.000000,8.000000,5.000000,6.000000,1.000000,3.000000,0.000000,0.883333,0.001591
0.150000,7.000000,4.000000,2.000000,8.000000,6.000000,1.000000,3.000000,5.000000,0.000000,0.850000,0.003705
0.200000,7.000000,4.000000,2.000000,8.000000,1.000000,6.000000,0.000000,5.000000,3.000000,0.744776,0.021320
0.250000,7.000000,2.000000,4.000000,6.000000,3.000000,8.000000,0.000000,5.000000,1.000000,0.677830,0.044809
0.300000,7.000000,2.000000,4.000000,8.000000,1.000000,5.000000,6.000000,0.000000,3.000000,0.800000,0.009628
0.350000,7.000000,4.000000,2.000000,1.000000,8.000000,0.000000,6.000000,5.000000,3.000000,0.638678,0.064106
0.400000,7.000000,4.000000,2.000000,8.000000,6.000000,1.000000,0.000000,5.000000,3.000000,0.728040,0.026154
0.450000,7.000000,4.000000,2.000000,8.000000,6.000000,3.000000,0.000000,1.000000,5.000000,0.800000,0.009628
0.500000,7.000000,4.000000,2.000000,8.000000,6.000000,3.000000,0.000000,5.000000,1.000000,0.816667,0.007225
0.550000,7.000000,2.000000,4.000000,8.000000,6.000000,1.000000,0.000000,5.000000,3.000000,0.711303,0.031657
0.600000,7.000000,4.000000,2.000000,8.000000,5.000000,0.000000,6.000000,3.000000,1.000000,0.800000,0.009628
0.650000,7.000000,4.000000,2.000000,0.000000,8.000000,5.000000,3.000000,6.000000,1.000000,0.716667,0.029818
0.700000,7.000000,4.000000,0.000000,2.000000,5.000000,3.000000,6.000000,8.000000,1.000000,0.500000,0.170471
0.750000,7.000000,4.000000,2.000000,5.000000,0.000000,3.000000,6.000000,8.000000,1.000000,0.650000,0.058073
0.800000,7.000000,4.000000,5.000000,0.000000,2.000000,6.000000,3.000000,8.000000,1.000000,0.450000,0.224216
0.850000,7.000000,5.000000,0.000000,4.000000,2.000000,3.000000,1.000000,6.000000,8.000000,0.283333,0.460030
0.900000,7.000000,6.000000,3.000000,0.000000,4.000000,1.000000,8.000000,5.000000,2.000000,-0.101710,0.794577


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/streamingllm_single_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.838710,0.067151,0.555556,0.097451,0.956522,0.043478,0.926471,0.031887,0.653061,0.068704,0.882353,0.080547,0.690476,0.072199,0.937500,0.062500,0.967742,0.032258,0.812500,0.022423
0.05,0.774194,0.076337,0.555556,0.097451,0.956522,0.043478,0.926471,0.031887,0.632653,0.069583,0.941176,0.058824,0.738095,0.068665,0.937500,0.062500,0.935484,0.044853,0.809211,0.022573
0.10,0.838710,0.067151,0.518519,0.097991,0.913043,0.060074,0.882353,0.039362,0.632653,0.069583,0.941176,0.058824,0.666667,0.073621,0.937500,0.062500,0.967742,0.032258,0.792763,0.023285
0.15,0.838710,0.067151,0.481481,0.097991,0.869565,0.071802,0.955882,0.025088,0.673469,0.067686,0.941176,0.058824,0.690476,0.072199,0.875000,0.085391,0.967742,0.032258,0.809211,0.022573
0.20,0.870968,0.061205,0.518519,0.097991,0.913043,0.060074,0.941176,0.028746,0.693878,0.066522,0.941176,0.058824,0.714286,0.070552,0.875000,0.085391,0.935484,0.044853,0.819079,0.022115
0.25,0.903226,0.053978,0.518519,0.097991,0.869565,0.071802,0.911765,0.034652,0.714286,0.065205,0.882353,0.080547,0.690476,0.072199,0.937500,0.062500,0.903226,0.053978,0.809211,0.022573
0.30,0.870968,0.061205,0.518519,0.097991,0.913043,0.060074,0.897059,0.037125,0.653061,0.068704,0.941176,0.058824,0.642857,0.074832,0.875000,0.085391,0.935484,0.044853,0.792763,0.023285
0.35,0.903226,0.053978,0.518519,0.097991,0.913043,0.060074,0.941176,0.028746,0.693878,0.066522,0.941176,0.058824,0.761905,0.066517,0.812500,0.100778,0.903226,0.053978,0.822368,0.021957
0.40,0.806452,0.072131,0.481481,0.097991,0.869565,0.071802,0.941176,0.028746,0.632653,0.069583,0.941176,0.058824,0.738095,0.068665,0.875000,0.085391,0.903226,0.053978,0.796053,0.023148
0.45,0.806452,0.072131,0.481481,0.097991,0.826087,0.080810,0.941176,0.028746,0.653061,0.068704,0.882353,0.080547,0.714286,0.070552,0.937500,0.062500,0.903226,0.053978,0.792763,0.023285
0.50,0.838710,0.067151,0.407407,0.096362,0.869565,0.071802,0.926471,0.031887,0.673469,0.067686,0.882353,0.080547,0.714286,0.070552,0.937500,0.062500,0.903226,0.053978,0.792763,0.023285
0.55,0.838710,0.067151,0.407407,0.096362,0.869565,0.071802,0.941176,0.028746,0.632653,0.069583,0.941176,0.058824,0.619048,0.075841,0.875000,0.085391,0.903226,0.053978,0.776316,0.023940
0.60,0.838710,0.067151,0.370370,0.094705,0.913043,0.060074,0.867647,0.041400,0.591837,0.070941,0.941176,0.058824,0.666667,0.073621,1.000000,0.000000,0.870968,0.061205,0.763158,0.024424
0.65,0.774194,0.076337,0.333333,0.092450,0.826087,0.080810,0.794118,0.049399,0.571429,0.071429,0.823529,0.095305,0.619048,0.075841,1.000000,0.000000,0.709677,0.082872,0.697368,0.026392
0.70,0.870968,0.061205,0.259259,0.085944,0.826087,0.080810,0.661765,0.057799,0.510204,0.072154,0.764706,0.106046,0.619048,0.075841,0.937500,0.062500,0.612903,0.088929,0.644737,0.027494
0.75,0.806452,0.072131,0.148148,0.069670,0.782609,0.087939,0.529412,0.060979,0.408163,0.070941,0.705882,0.113911,0.500000,0.078087,0.937500,0.062500,0.548387,0.090859,0.552632,0.028565
0.80,0.709677,0.082872,0.074074,0.051361,0.652174,0.101543,0.441176,0.060661,0.306122,0.066522,0.705882,0.113911,0.523810,0.077998,0.875000,0.085391,0.451613,0.090859,0.480263,0.028702
0.85,0.483871,0.091240,0.037037,0.037037,0.434783,0.105690,0.205882,0.049399,0.244898,0.062069,0.352941,0.119471,0.333333,0.073621,0.375000,0.125000,0.225806,0.076337,0.279605,0.025783
0.90,0.129032,0.061205,0.000000,0.000000,0.000000,0.000000,0.147059,0.043268,0.122449,0.047314,0.000000,0.000000,0.285714,0.070552,0.125000,0.085391,0.032258,0.032258,0.115132,0.018336


==> data/ifeval_instruction_following/no_defense/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.775281,0.044495,0.400000,0.061237,0.867925,0.046952,0.891026,0.025029,0.697531,0.036200,0.903226,0.053978,0.577465,0.041599,0.753846,0.053846,0.925373,0.032347,0.739759,0.015239
0.05,0.786517,0.043681,0.400000,0.061237,0.830189,0.052068,0.865385,0.027415,0.703704,0.035987,0.903226,0.053978,0.570423,0.041688,0.738462,0.054934,0.880597,0.039914,0.728916,0.015439
0.10,0.808989,0.041904,0.353846,0.059770,0.867925,0.046952,0.858974,0.027956,0.666667,0.037152,0.935484,0.044853,0.577465,0.041599,0.692308,0.057692,0.805970,0.048677,0.714458,0.015687
0.15,0.764045,0.045262,0.369231,0.060325,0.754717,0.059666,0.865385,0.027415,0.641975,0.037784,0.903226,0.053978,0.598592,0.041281,0.723077,0.055935,0.746269,0.053563,0.700000,0.015916
0.20,0.786517,0.043681,0.384615,0.060813,0.849057,0.049645,0.878205,0.026269,0.641975,0.037784,0.935484,0.044853,0.584507,0.041502,0.676923,0.058456,0.761194,0.052481,0.708434,0.015785
0.25,0.808989,0.041904,0.369231,0.060325,0.792453,0.056240,0.865385,0.027415,0.623457,0.038185,0.903226,0.053978,0.563380,0.041768,0.692308,0.057692,0.746269,0.053563,0.695181,0.015988
0.30,0.786517,0.043681,0.338462,0.059148,0.792453,0.056240,0.891026,0.025029,0.629630,0.038058,0.903226,0.053978,0.563380,0.041768,0.769231,0.052666,0.686567,0.057101,0.697590,0.015952
0.35,0.808989,0.041904,0.353846,0.059770,0.773585,0.058037,0.891026,0.025029,0.611111,0.038420,0.903226,0.053978,0.598592,0.041281,0.784615,0.051386,0.671642,0.057806,0.702410,0.015879
0.40,0.786517,0.043681,0.353846,0.059770,0.792453,0.056240,0.878205,0.026269,0.598765,0.038629,0.903226,0.053978,0.570423,0.041688,0.769231,0.052666,0.671642,0.057806,0.690361,0.016058
0.45,0.764045,0.045262,0.369231,0.060325,0.792453,0.056240,0.871795,0.026853,0.580247,0.038895,0.967742,0.032258,0.591549,0.041396,0.800000,0.050000,0.656716,0.058444,0.691566,0.016041
0.50,0.775281,0.044495,0.323077,0.058456,0.792453,0.056240,0.858974,0.027956,0.549383,0.039213,0.967742,0.032258,0.584507,0.041502,0.769231,0.052666,0.641791,0.059019,0.675904,0.016256
0.55,0.764045,0.045262,0.338462,0.059148,0.811321,0.054257,0.833333,0.029934,0.518519,0.039378,0.935484,0.044853,0.563380,0.041768,0.800000,0.050000,0.611940,0.059984,0.661446,0.016436
0.60,0.741573,0.046666,0.384615,0.060813,0.716981,0.062468,0.769231,0.033842,0.518519,0.039378,0.935484,0.044853,0.591549,0.041396,0.800000,0.050000,0.597015,0.060376,0.648193,0.016585
0.65,0.786517,0.043681,0.307692,0.057692,0.679245,0.064729,0.737179,0.035355,0.419753,0.038895,0.935484,0.044853,0.528169,0.042041,0.800000,0.050000,0.582090,0.060711,0.607229,0.016962
0.70,0.719101,0.047910,0.261538,0.054934,0.679245,0.064729,0.653846,0.038213,0.401235,0.038629,0.903226,0.053978,0.549296,0.041902,0.784615,0.051386,0.492537,0.061539,0.571084,0.017189
0.75,0.719101,0.047910,0.230769,0.052666,0.641509,0.066503,0.608974,0.039196,0.364198,0.037924,0.935484,0.044853,0.556338,0.041839,0.800000,0.050000,0.492537,0.061539,0.554217,0.017263
0.80,0.719101,0.047910,0.169231,0.046869,0.490566,0.069325,0.487179,0.040148,0.333333,0.037152,0.935484,0.044853,0.507042,0.042103,0.769231,0.052666,0.552239,0.061209,0.504819,0.017365
0.85,0.651685,0.050788,0.061538,0.030039,0.377358,0.067219,0.365385,0.038678,0.302469,0.036200,0.870968,0.061205,0.450704,0.041902,0.600000,0.061237,0.432836,0.060988,0.418072,0.017131
0.90,0.280899,0.047910,0.000000,0.000000,0.188679,0.054257,0.160256,0.029466,0.302469,0.036200,0.419355,0.090092,0.373239,0.040732,0.384615,0.060813,0.194030,0.048677,0.256627,0.015170


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/all_policies_corr.csv <==
compression_ratio,corr_knorm,p_knorm,corr_observed_attention,p_observed_attention,corr_snap,p_snap,corr_streamingllm,p_streamingllm,corr_tova,p_tova
0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000,1.000000,0.000000
0.050000,0.750000,0.019942,1.000000,0.000000,0.983333,0.000002,0.983333,0.000002,0.983333,0.000002
0.100000,0.616667,0.076929,1.000000,0.000000,0.950000,0.000088,0.983333,0.000002,0.950000,0.000088
0.150000,0.283333,0.460030,0.983333,0.000002,0.983333,0.000002,0.950000,0.000088,0.833333,0.005266
0.200000,0.216667,0.575515,0.983333,0.000002,0.983333,0.000002,1.000000,0.000000,0.816667,0.007225
0.250000,0.250000,0.516490,0.983333,0.000002,0.983333,0.000002,0.983333,0.000002,0.816667,0.007225
0.300000,0.200000,0.605901,0.966667,0.000022,0.966667,0.000022,0.983333,0.000002,0.633333,0.067086
0.350000,0.183333,0.636820,1.000000,0.000000,0.783333,0.012520,0.966667,0.000022,0.766667,0.015944
0.400000,0.200000,0.605901,0.983333,0.000002,0.850000,0.003705,0.950000,0.000088,0.616667,0.076929
0.450000,0.183333,0.636820,0.966667,0.000022,0.883333,0.001591,0.866667,0.002495,0.633333,0.067086
0.500000,0.250000,0.516490,0.816667,0.007225,0.816667,0.007225,0.900000,0.000943,0.650000,0.058073
0.550000,0.166667,0.668231,0.816667,0.007225,0.816667,0.007225,0.766667,0.015944,0.583333,0.099186
0.600000,0.183333,0.636820,0.816667,0.007225,0.416667,0.264586,0.550000,0.124977,0.616667,0.076929
0.650000,0.083333,0.831214,0.800000,0.009628,-0.116667,0.765008,0.533333,0.139227,0.616667,0.076929
0.700000,0.100000,0.797972,0.900000,0.000943,-0.150000,0.700094,0.083333,0.831214,0.633333,0.067086
0.750000,-0.016667,0.966055,0.800000,0.009628,-0.250000,0.516490,-0.066667,0.864690,0.633333,0.067086
0.800000,-0.016667,0.966055,0.583333,0.099186,-0.066667,0.864690,-0.033333,0.932157,0.700000,0.035770
0.850000,-0.033333,0.932157,0.583333,0.099186,-0.283333,0.460030,-0.116667,0.765008,0.566667,0.111633
0.900000,-0.033333,0.932157,0.466667,0.205386,-0.166667,0.668231,-0.083333,0.831214,0.616667,0.076929


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.553846,0.062137,0.811321,0.054257,0.871795,0.026853,0.734568,0.034800,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.895522,0.037651,0.783133,0.014313
0.05,0.741573,0.046666,0.430769,0.061898,0.698113,0.063662,0.839744,0.029466,0.697531,0.036200,0.967742,0.032258,0.633803,0.040572,0.753846,0.053846,0.686567,0.057101,0.710843,0.015746
0.10,0.662921,0.050391,0.384615,0.060813,0.584906,0.068331,0.698718,0.036853,0.648148,0.037636,0.967742,0.032258,0.556338,0.041839,0.661538,0.059148,0.417910,0.060711,0.613253,0.016914
0.15,0.617978,0.051795,0.353846,0.059770,0.415094,0.068331,0.564103,0.039830,0.629630,0.038058,1.000000,0.000000,0.514085,0.042091,0.553846,0.062137,0.223881,0.051310,0.536145,0.017320
0.20,0.550562,0.053027,0.200000,0.050000,0.358491,0.066503,0.480769,0.040131,0.555556,0.039162,1.000000,0.000000,0.478873,0.042070,0.430769,0.061898,0.164179,0.045598,0.462651,0.017317
0.25,0.494382,0.053297,0.030769,0.021586,0.245283,0.059666,0.391026,0.039196,0.506173,0.039403,0.967742,0.032258,0.471831,0.042041,0.353846,0.059770,0.104478,0.037651,0.396386,0.016989
0.30,0.404494,0.052319,0.000000,0.000000,0.169811,0.052068,0.326923,0.037678,0.456790,0.039258,0.935484,0.044853,0.408451,0.041396,0.292308,0.056853,0.134328,0.041975,0.343373,0.016492
0.35,0.348315,0.050788,0.000000,0.000000,0.188679,0.054257,0.230769,0.033842,0.438272,0.039104,0.774194,0.076337,0.401408,0.041281,0.338462,0.059148,0.119403,0.039914,0.312048,0.016092
0.40,0.292135,0.048476,0.000000,0.000000,0.150943,0.049645,0.173077,0.030387,0.413580,0.038812,0.677419,0.085347,0.373239,0.040732,0.323077,0.058456,0.059701,0.029164,0.273494,0.015482
0.45,0.235955,0.045262,0.000000,0.000000,0.113208,0.043939,0.147436,0.028477,0.462963,0.039297,0.580645,0.090092,0.359155,0.040402,0.184615,0.048498,0.044776,0.025457,0.251807,0.015075
0.50,0.191011,0.041904,0.000000,0.000000,0.056604,0.032046,0.147436,0.028477,0.425926,0.038971,0.516129,0.091240,0.345070,0.040035,0.184615,0.048498,0.059701,0.029164,0.232530,0.014672
0.55,0.157303,0.038812,0.000000,0.000000,0.113208,0.043939,0.121795,0.026269,0.438272,0.039104,0.451613,0.090859,0.338028,0.039837,0.107692,0.038749,0.044776,0.025457,0.219277,0.014370
0.60,0.134831,0.036409,0.000000,0.000000,0.075472,0.036631,0.096154,0.023679,0.413580,0.038812,0.419355,0.090092,0.302817,0.038695,0.123077,0.041066,0.044776,0.025457,0.198795,0.013861
0.65,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.108974,0.025029,0.370370,0.038058,0.322581,0.085347,0.302817,0.038695,0.123077,0.041066,0.044776,0.025457,0.187952,0.013569
0.70,0.123596,0.035084,0.000000,0.000000,0.056604,0.032046,0.108974,0.025029,0.376543,0.038185,0.290323,0.082872,0.281690,0.037882,0.092308,0.036182,0.029851,0.020947,0.179518,0.013329
0.75,0.134831,0.036409,0.000000,0.000000,0.037736,0.026425,0.096154,0.023679,0.339506,0.037320,0.258065,0.079889,0.267606,0.037283,0.076923,0.033309,0.029851,0.020947,0.165060,0.012894
0.80,0.123596,0.035084,0.000000,0.000000,0.037736,0.026425,0.102564,0.024369,0.351852,0.037636,0.193548,0.072131,0.267606,0.037283,0.061538,0.030039,0.029851,0.020947,0.163855,0.012856
0.85,0.146067,0.037648,0.000000,0.000000,0.037736,0.026425,0.083333,0.022200,0.296296,0.035987,0.193548,0.072131,0.274648,0.037588,0.092308,0.036182,0.029851,0.020947,0.155422,0.012583
0.90,0.123596,0.035084,0.000000,0.000000,0.056604,0.032046,0.070513,0.020563,0.345679,0.037482,0.193548,0.072131,0.239437,0.035938,0.107692,0.038749,0.029851,0.020947,0.156627,0.012623


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.538462,0.062315,0.754717,0.059666,0.858974,0.027956,0.722222,0.035300,1.000000,0.000000,0.654930,0.040035,0.846154,0.045100,0.910448,0.035147,0.769880,0.014619
0.05,0.831461,0.039905,0.538462,0.062315,0.811321,0.054257,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.661972,0.039837,0.846154,0.045100,0.910448,0.035147,0.786747,0.014226
0.10,0.831461,0.039905,0.553846,0.062137,0.830189,0.052068,0.878205,0.026269,0.697531,0.036200,1.000000,0.000000,0.690141,0.038944,0.846154,0.045100,0.910448,0.035147,0.781928,0.014342
0.15,0.797753,0.042819,0.553846,0.062137,0.830189,0.052068,0.910256,0.022957,0.716049,0.035537,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.925373,0.032347,0.785542,0.014255
0.20,0.831461,0.039905,0.538462,0.062315,0.830189,0.052068,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.612676,0.041024,0.846154,0.045100,0.895522,0.037651,0.778313,0.014427
0.25,0.831461,0.039905,0.538462,0.062315,0.830189,0.052068,0.897436,0.024369,0.722222,0.035300,1.000000,0.000000,0.647887,0.040224,0.861538,0.043173,0.880597,0.039914,0.780723,0.014370
0.30,0.797753,0.042819,0.538462,0.062315,0.811321,0.054257,0.865385,0.027415,0.753086,0.033985,1.000000,0.000000,0.690141,0.038944,0.846154,0.045100,0.850746,0.043862,0.779518,0.014399
0.35,0.842697,0.038812,0.538462,0.062315,0.792453,0.056240,0.871795,0.026853,0.722222,0.035300,1.000000,0.000000,0.683099,0.039183,0.861538,0.043173,0.895522,0.037651,0.781928,0.014342
0.40,0.853933,0.037648,0.538462,0.062315,0.849057,0.049645,0.903846,0.023679,0.759259,0.033694,1.000000,0.000000,0.669014,0.039629,0.861538,0.043173,0.880597,0.039914,0.796386,0.013986
0.45,0.820225,0.040935,0.538462,0.062315,0.830189,0.052068,0.871795,0.026853,0.691358,0.036405,1.000000,0.000000,0.669014,0.039629,0.861538,0.043173,0.865672,0.041975,0.771084,0.014592
0.50,0.831461,0.039905,0.523077,0.062433,0.849057,0.049645,0.865385,0.027415,0.697531,0.036200,1.000000,0.000000,0.654930,0.040035,0.861538,0.043173,0.805970,0.048677,0.765060,0.014725
0.55,0.865169,0.036409,0.538462,0.062315,0.830189,0.052068,0.865385,0.027415,0.728395,0.035054,1.000000,0.000000,0.676056,0.039411,0.876923,0.041066,0.805970,0.048677,0.779518,0.014399
0.60,0.831461,0.039905,0.523077,0.062433,0.811321,0.054257,0.846154,0.028980,0.679012,0.036793,1.000000,0.000000,0.669014,0.039629,0.861538,0.043173,0.791045,0.050044,0.756627,0.014904
0.65,0.820225,0.040935,0.492308,0.062493,0.830189,0.052068,0.865385,0.027415,0.691358,0.036405,1.000000,0.000000,0.654930,0.040035,0.876923,0.041066,0.761194,0.052481,0.756627,0.014904
0.70,0.820225,0.040935,0.507692,0.062493,0.735849,0.061139,0.858974,0.027956,0.641975,0.037784,1.000000,0.000000,0.626761,0.040732,0.846154,0.045100,0.746269,0.053563,0.732530,0.015374
0.75,0.808989,0.041904,0.430769,0.061898,0.754717,0.059666,0.826923,0.030387,0.623457,0.038185,1.000000,0.000000,0.647887,0.040224,0.892308,0.038749,0.701493,0.056327,0.720482,0.015586
0.80,0.775281,0.044495,0.353846,0.059770,0.698113,0.063662,0.750000,0.034780,0.586420,0.038812,1.000000,0.000000,0.591549,0.041396,0.861538,0.043173,0.552239,0.061209,0.661446,0.016436
0.85,0.764045,0.045262,0.246154,0.053846,0.566038,0.068730,0.653846,0.038213,0.481481,0.039378,1.000000,0.000000,0.563380,0.041768,0.876923,0.041066,0.417910,0.060711,0.590361,0.017080
0.90,0.707865,0.048476,0.092308,0.036182,0.415094,0.068331,0.435897,0.039830,0.395062,0.038528,0.903226,0.053978,0.471831,0.042041,0.784615,0.051386,0.298507,0.056327,0.468675,0.017332


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.553846,0.062137,0.811321,0.054257,0.871795,0.026853,0.734568,0.034800,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.895522,0.037651,0.783133,0.014313
0.05,0.853933,0.037648,0.553846,0.062137,0.773585,0.058037,0.871795,0.026853,0.709877,0.035766,1.000000,0.000000,0.654930,0.040035,0.876923,0.041066,0.910448,0.035147,0.778313,0.014427
0.10,0.831461,0.039905,0.553846,0.062137,0.886792,0.043939,0.891026,0.025029,0.728395,0.035054,0.967742,0.032258,0.669014,0.039629,0.846154,0.045100,0.910448,0.035147,0.789157,0.014167
0.15,0.831461,0.039905,0.569231,0.061898,0.849057,0.049645,0.878205,0.026269,0.728395,0.035054,1.000000,0.000000,0.690141,0.038944,0.861538,0.043173,0.925373,0.032347,0.792771,0.014077
0.20,0.808989,0.041904,0.523077,0.062433,0.830189,0.052068,0.878205,0.026269,0.746914,0.034265,1.000000,0.000000,0.647887,0.040224,0.861538,0.043173,0.925373,0.032347,0.781928,0.014342
0.25,0.808989,0.041904,0.538462,0.062315,0.830189,0.052068,0.878205,0.026269,0.753086,0.033985,1.000000,0.000000,0.676056,0.039411,0.861538,0.043173,0.895522,0.037651,0.786747,0.014226
0.30,0.797753,0.042819,0.553846,0.062137,0.849057,0.049645,0.903846,0.023679,0.722222,0.035300,1.000000,0.000000,0.690141,0.038944,0.907692,0.036182,0.925373,0.032347,0.795181,0.014017
0.35,0.820225,0.040935,0.569231,0.061898,0.886792,0.043939,0.891026,0.025029,0.746914,0.034265,1.000000,0.000000,0.690141,0.038944,0.876923,0.041066,0.776119,0.051310,0.789157,0.014167
0.40,0.820225,0.040935,0.553846,0.062137,0.867925,0.046952,0.871795,0.026853,0.746914,0.034265,1.000000,0.000000,0.683099,0.039183,0.892308,0.038749,0.850746,0.043862,0.789157,0.014167
0.45,0.853933,0.037648,0.553846,0.062137,0.792453,0.056240,0.871795,0.026853,0.685185,0.036603,1.000000,0.000000,0.647887,0.040224,0.892308,0.038749,0.805970,0.048677,0.766265,0.014699
0.50,0.808989,0.041904,0.492308,0.062493,0.773585,0.058037,0.833333,0.029934,0.697531,0.036200,0.967742,0.032258,0.683099,0.039183,0.876923,0.041066,0.746269,0.053563,0.749398,0.015051
0.55,0.741573,0.046666,0.415385,0.061599,0.735849,0.061139,0.756410,0.034478,0.654321,0.037482,0.870968,0.061205,0.605634,0.041157,0.846154,0.045100,0.701493,0.056327,0.687952,0.016092
0.60,0.617978,0.051795,0.261538,0.054934,0.679245,0.064729,0.634615,0.038678,0.555556,0.039162,0.645161,0.087355,0.570423,0.041688,0.769231,0.052666,0.492537,0.061539,0.579518,0.017145
0.65,0.516854,0.053270,0.138462,0.043173,0.641509,0.066503,0.423077,0.039683,0.530864,0.039330,0.354839,0.087355,0.457746,0.041957,0.707692,0.056853,0.373134,0.059532,0.467470,0.017329
0.70,0.269663,0.047308,0.061538,0.030039,0.584906,0.068331,0.288462,0.036390,0.537037,0.039297,0.225806,0.076337,0.401408,0.041281,0.584615,0.061599,0.179104,0.047198,0.367470,0.016745
0.75,0.247191,0.045985,0.076923,0.033309,0.452830,0.069028,0.179487,0.030824,0.487654,0.039394,0.193548,0.072131,0.352113,0.040224,0.692308,0.057692,0.044776,0.025457,0.315663,0.016142
0.80,0.191011,0.041904,0.030769,0.021586,0.339623,0.065674,0.102564,0.024369,0.456790,0.039258,0.193548,0.072131,0.338028,0.039837,0.615385,0.060813,0.059701,0.029164,0.271084,0.015439
0.85,0.168539,0.039905,0.046154,0.026227,0.283019,0.062468,0.115385,0.025662,0.432099,0.039040,0.161290,0.067151,0.359155,0.040402,0.615385,0.060813,0.044776,0.025457,0.265060,0.015329
0.90,0.202247,0.042819,0.015385,0.015385,0.169811,0.052068,0.121795,0.026269,0.327160,0.036976,0.129032,0.061205,0.373239,0.040732,0.400000,0.061237,0.089552,0.035147,0.227711,0.014565


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/streamingllm_multi_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.810345,0.051925,0.421053,0.081168,0.766667,0.078540,0.818182,0.041351,0.769912,0.039770,1.000000,0.000000,0.590000,0.049431,0.816327,0.055890,0.888889,0.053121,0.741445,0.019109
0.05,0.741379,0.057998,0.394737,0.080357,0.733333,0.082118,0.840909,0.039214,0.761062,0.040294,1.000000,0.000000,0.610000,0.049021,0.795918,0.058172,0.916667,0.046718,0.735741,0.019244
0.10,0.741379,0.057998,0.394737,0.080357,0.700000,0.085096,0.840909,0.039214,0.716814,0.042573,1.000000,0.000000,0.630000,0.048524,0.857143,0.050508,0.916667,0.046718,0.733840,0.019288
0.15,0.775862,0.055235,0.421053,0.081168,0.833333,0.069205,0.875000,0.035457,0.761062,0.040294,1.000000,0.000000,0.570000,0.049757,0.816327,0.055890,0.944444,0.038718,0.749049,0.018922
0.20,0.758621,0.056679,0.421053,0.081168,0.700000,0.085096,0.840909,0.039214,0.725664,0.042160,1.000000,0.000000,0.620000,0.048783,0.836735,0.053348,0.944444,0.038718,0.737643,0.019200
0.25,0.758621,0.056679,0.394737,0.080357,0.800000,0.074278,0.875000,0.035457,0.725664,0.042160,1.000000,0.000000,0.630000,0.048524,0.836735,0.053348,0.944444,0.038718,0.749049,0.018922
0.30,0.758621,0.056679,0.394737,0.080357,0.733333,0.082118,0.897727,0.032486,0.769912,0.039770,1.000000,0.000000,0.610000,0.049021,0.836735,0.053348,0.916667,0.046718,0.752852,0.018826
0.35,0.741379,0.057998,0.394737,0.080357,0.733333,0.082118,0.863636,0.036792,0.725664,0.042160,1.000000,0.000000,0.650000,0.047937,0.836735,0.053348,0.888889,0.053121,0.741445,0.019109
0.40,0.775862,0.055235,0.368421,0.079302,0.833333,0.069205,0.795455,0.043246,0.725664,0.042160,0.928571,0.071429,0.610000,0.049021,0.877551,0.047314,0.861111,0.058456,0.730038,0.019375
0.45,0.741379,0.057998,0.342105,0.077993,0.866667,0.063124,0.863636,0.036792,0.725664,0.042160,0.857143,0.097052,0.620000,0.048783,0.775510,0.060224,0.777778,0.070273,0.722433,0.019544
0.50,0.758621,0.056679,0.289474,0.074558,0.833333,0.069205,0.750000,0.046424,0.654867,0.044922,0.785714,0.113804,0.600000,0.049237,0.775510,0.060224,0.833333,0.062994,0.682510,0.020316
0.55,0.741379,0.057998,0.263158,0.072393,0.900000,0.055709,0.647727,0.051212,0.654867,0.044922,0.785714,0.113804,0.620000,0.048783,0.714286,0.065205,0.694444,0.077863,0.653992,0.020761
0.60,0.603448,0.064794,0.157895,0.059947,0.766667,0.078540,0.511364,0.053592,0.654867,0.044922,0.571429,0.137253,0.550000,0.050000,0.714286,0.065205,0.611111,0.082402,0.576046,0.021568
0.65,0.517241,0.066187,0.157895,0.059947,0.666667,0.087538,0.465909,0.053481,0.584071,0.046573,0.571429,0.137253,0.580000,0.049604,0.612245,0.070327,0.583333,0.083333,0.532319,0.021776
0.70,0.448276,0.065871,0.078947,0.044331,0.633333,0.089486,0.329545,0.050394,0.575221,0.046708,0.500000,0.138675,0.500000,0.050252,0.530612,0.072033,0.555556,0.083992,0.465779,0.021771
0.75,0.413793,0.065235,0.052632,0.036710,0.600000,0.090972,0.329545,0.050394,0.566372,0.046827,0.500000,0.138675,0.470000,0.050161,0.530612,0.072033,0.472222,0.084385,0.444867,0.021689
0.80,0.396552,0.064794,0.052632,0.036710,0.466667,0.092641,0.238636,0.045699,0.486726,0.047229,0.500000,0.138675,0.450000,0.050000,0.428571,0.071429,0.416667,0.083333,0.385932,0.021246
0.85,0.327586,0.062165,0.000000,0.000000,0.333333,0.087538,0.125000,0.035457,0.389381,0.046075,0.428571,0.137253,0.390000,0.049021,0.408163,0.070941,0.305556,0.077863,0.304183,0.020079
0.90,0.189655,0.051925,0.000000,0.000000,0.200000,0.074278,0.068182,0.027023,0.362832,0.045433,0.285714,0.125294,0.270000,0.044620,0.163265,0.053348,0.055556,0.038718,0.199620,0.017445


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.553846,0.062137,0.811321,0.054257,0.871795,0.026853,0.728395,0.035054,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.895522,0.037651,0.783133,0.014313
0.05,0.786517,0.043681,0.538462,0.062315,0.811321,0.054257,0.891026,0.025029,0.728395,0.035054,1.000000,0.000000,0.676056,0.039411,0.846154,0.045100,0.925373,0.032347,0.781928,0.014342
0.10,0.808989,0.041904,0.523077,0.062433,0.773585,0.058037,0.884615,0.025662,0.691358,0.036405,1.000000,0.000000,0.690141,0.038944,0.892308,0.038749,0.925373,0.032347,0.778313,0.014427
0.15,0.831461,0.039905,0.569231,0.061898,0.886792,0.043939,0.910256,0.022957,0.728395,0.035054,1.000000,0.000000,0.633803,0.040572,0.861538,0.043173,0.940299,0.029164,0.792771,0.014077
0.20,0.820225,0.040935,0.569231,0.061898,0.792453,0.056240,0.884615,0.025662,0.722222,0.035300,1.000000,0.000000,0.683099,0.039183,0.876923,0.041066,0.925373,0.032347,0.787952,0.014197
0.25,0.820225,0.040935,0.553846,0.062137,0.849057,0.049645,0.916667,0.022200,0.709877,0.035766,1.000000,0.000000,0.697183,0.038695,0.876923,0.041066,0.925373,0.032347,0.796386,0.013986
0.30,0.831461,0.039905,0.569231,0.061898,0.811321,0.054257,0.929487,0.020563,0.753086,0.033985,1.000000,0.000000,0.669014,0.039629,0.876923,0.041066,0.910448,0.035147,0.801205,0.013861
0.35,0.797753,0.042819,0.553846,0.062137,0.830189,0.052068,0.910256,0.022957,0.716049,0.035537,1.000000,0.000000,0.697183,0.038695,0.876923,0.041066,0.895522,0.037651,0.790361,0.014137
0.40,0.853933,0.037648,0.538462,0.062315,0.849057,0.049645,0.865385,0.027415,0.709877,0.035766,0.967742,0.032258,0.669014,0.039629,0.907692,0.036182,0.895522,0.037651,0.783133,0.014313
0.45,0.797753,0.042819,0.523077,0.062433,0.905660,0.040535,0.916667,0.022200,0.722222,0.035300,0.935484,0.044853,0.669014,0.039629,0.830769,0.046869,0.865672,0.041975,0.781928,0.014342
0.50,0.797753,0.042819,0.476923,0.062433,0.867925,0.046952,0.846154,0.028980,0.672840,0.036976,0.903226,0.053978,0.661972,0.039837,0.830769,0.046869,0.880597,0.039914,0.751807,0.015003
0.55,0.786517,0.043681,0.415385,0.061599,0.867925,0.046952,0.769231,0.033842,0.672840,0.036976,0.935484,0.044853,0.669014,0.039629,0.784615,0.051386,0.791045,0.050044,0.722892,0.015545
0.60,0.685393,0.049501,0.307692,0.057692,0.811321,0.054257,0.685897,0.037282,0.666667,0.037152,0.806452,0.072131,0.605634,0.041157,0.784615,0.051386,0.656716,0.058444,0.656627,0.016492
0.65,0.640449,0.051154,0.338462,0.059148,0.735849,0.061139,0.628205,0.038818,0.586420,0.038812,0.677419,0.085347,0.612676,0.041024,0.707692,0.056853,0.626866,0.059532,0.610843,0.016934
0.70,0.595506,0.052319,0.215385,0.051386,0.679245,0.064729,0.480769,0.040131,0.524691,0.039357,0.419355,0.090092,0.521127,0.042070,0.646154,0.059770,0.567164,0.060988,0.518072,0.017354
0.75,0.573034,0.052729,0.184615,0.048498,0.622642,0.067219,0.448718,0.039949,0.518519,0.039378,0.387097,0.088929,0.507042,0.042103,0.646154,0.059770,0.462687,0.061374,0.490361,0.017362
0.80,0.516854,0.053270,0.138462,0.043173,0.471698,0.069226,0.288462,0.036390,0.432099,0.039040,0.322581,0.085347,0.450704,0.041902,0.538462,0.062315,0.402985,0.060376,0.398795,0.017006
0.85,0.348315,0.050788,0.030769,0.021586,0.264151,0.061139,0.141026,0.027956,0.333333,0.037152,0.225806,0.076337,0.380282,0.040883,0.415385,0.061599,0.208955,0.050044,0.271084,0.015439
0.90,0.157303,0.038812,0.000000,0.000000,0.150943,0.049645,0.083333,0.022200,0.308642,0.036405,0.161290,0.067151,0.281690,0.037882,0.153846,0.045100,0.059701,0.029164,0.173494,0.013152


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/streamingllm_single_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.903226,0.053978,0.740741,0.085944,0.869565,0.071802,0.941176,0.028746,0.653061,0.068704,1.000000,0.000000,0.833333,0.058203,1.000000,0.000000,0.903226,0.053978,0.855263,0.020212
0.05,0.903226,0.053978,0.740741,0.085944,0.913043,0.060074,0.955882,0.025088,0.673469,0.067686,1.000000,0.000000,0.833333,0.058203,1.000000,0.000000,0.935484,0.044853,0.868421,0.019419
0.10,0.935484,0.044853,0.703704,0.089551,0.869565,0.071802,0.941176,0.028746,0.632653,0.069583,1.000000,0.000000,0.833333,0.058203,1.000000,0.000000,0.935484,0.044853,0.855263,0.020212
0.15,0.903226,0.053978,0.777778,0.081533,0.956522,0.043478,0.955882,0.025088,0.673469,0.067686,1.000000,0.000000,0.785714,0.064082,1.000000,0.000000,0.935484,0.044853,0.868421,0.019419
0.20,0.935484,0.044853,0.777778,0.081533,0.913043,0.060074,0.941176,0.028746,0.693878,0.066522,1.000000,0.000000,0.833333,0.058203,1.000000,0.000000,0.903226,0.053978,0.871711,0.019211
0.25,0.935484,0.044853,0.777778,0.081533,0.913043,0.060074,0.970588,0.020641,0.673469,0.067686,1.000000,0.000000,0.857143,0.054649,1.000000,0.000000,0.903226,0.053978,0.878289,0.018783
0.30,0.935484,0.044853,0.814815,0.076181,0.913043,0.060074,0.970588,0.020641,0.693878,0.066522,1.000000,0.000000,0.809524,0.061326,1.000000,0.000000,0.903226,0.053978,0.878289,0.018783
0.35,0.935484,0.044853,0.777778,0.081533,0.956522,0.043478,0.970588,0.020641,0.714286,0.065205,1.000000,0.000000,0.809524,0.061326,1.000000,0.000000,0.903226,0.053978,0.881579,0.018562
0.40,0.967742,0.032258,0.777778,0.081533,0.869565,0.071802,0.955882,0.025088,0.673469,0.067686,1.000000,0.000000,0.809524,0.061326,1.000000,0.000000,0.935484,0.044853,0.871711,0.019211
0.45,0.935484,0.044853,0.777778,0.081533,0.956522,0.043478,0.985294,0.014706,0.714286,0.065205,1.000000,0.000000,0.785714,0.064082,1.000000,0.000000,0.967742,0.032258,0.888158,0.018106
0.50,0.870968,0.061205,0.740741,0.085944,0.913043,0.060074,0.970588,0.020641,0.714286,0.065205,1.000000,0.000000,0.809524,0.061326,1.000000,0.000000,0.935484,0.044853,0.871711,0.019211
0.55,0.870968,0.061205,0.629630,0.094705,0.826087,0.080810,0.926471,0.031887,0.734694,0.063724,1.000000,0.000000,0.785714,0.064082,1.000000,0.000000,0.903226,0.053978,0.842105,0.020948
0.60,0.870968,0.061205,0.518519,0.097991,0.869565,0.071802,0.911765,0.034652,0.673469,0.067686,1.000000,0.000000,0.738095,0.068665,1.000000,0.000000,0.709677,0.082872,0.796053,0.023148
0.65,0.870968,0.061205,0.592593,0.096362,0.826087,0.080810,0.838235,0.044987,0.551020,0.071792,0.764706,0.106046,0.690476,0.072199,1.000000,0.000000,0.677419,0.085347,0.740132,0.025195
0.70,0.870968,0.061205,0.407407,0.096362,0.739130,0.093618,0.676471,0.057154,0.408163,0.070941,0.352941,0.119471,0.571429,0.077286,1.000000,0.000000,0.580645,0.090092,0.608553,0.028039
0.75,0.870968,0.061205,0.370370,0.094705,0.652174,0.101543,0.602941,0.059776,0.408163,0.070941,0.294118,0.113911,0.595238,0.076657,1.000000,0.000000,0.451613,0.090859,0.569079,0.028449
0.80,0.709677,0.082872,0.259259,0.085944,0.478261,0.106500,0.352941,0.058383,0.285714,0.065205,0.176471,0.095305,0.452381,0.077732,0.875000,0.085391,0.387097,0.088929,0.414474,0.028301
0.85,0.387097,0.088929,0.074074,0.051361,0.173913,0.080810,0.161765,0.044987,0.224490,0.060224,0.058824,0.058824,0.357143,0.074832,0.437500,0.128087,0.096774,0.053978,0.217105,0.023685
0.90,0.096774,0.053978,0.000000,0.000000,0.086957,0.060074,0.102941,0.037125,0.183673,0.055890,0.058824,0.058824,0.309524,0.072199,0.125000,0.085391,0.064516,0.044853,0.128289,0.019211


==> data/ifeval_instruction_following/no_defense/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.553846,0.062137,0.811321,0.054257,0.871795,0.026853,0.734568,0.034800,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.895522,0.037651,0.783133,0.014313
0.05,0.797753,0.042819,0.553846,0.062137,0.792453,0.056240,0.884615,0.025662,0.697531,0.036200,1.000000,0.000000,0.683099,0.039183,0.830769,0.046869,0.865672,0.041975,0.771084,0.014592
0.10,0.842697,0.038812,0.553846,0.062137,0.773585,0.058037,0.910256,0.022957,0.746914,0.034265,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.850746,0.043862,0.786747,0.014226
0.15,0.853933,0.037648,0.553846,0.062137,0.830189,0.052068,0.884615,0.025662,0.722222,0.035300,1.000000,0.000000,0.661972,0.039837,0.861538,0.043173,0.820896,0.047198,0.779518,0.014399
0.20,0.820225,0.040935,0.538462,0.062315,0.849057,0.049645,0.897436,0.024369,0.716049,0.035537,1.000000,0.000000,0.683099,0.039183,0.876923,0.041066,0.761194,0.052481,0.777108,0.014455
0.25,0.808989,0.041904,0.492308,0.062493,0.849057,0.049645,0.884615,0.025662,0.716049,0.035537,1.000000,0.000000,0.690141,0.038944,0.876923,0.041066,0.746269,0.053563,0.769880,0.014619
0.30,0.820225,0.040935,0.538462,0.062315,0.849057,0.049645,0.891026,0.025029,0.697531,0.036200,1.000000,0.000000,0.683099,0.039183,0.861538,0.043173,0.656716,0.058444,0.762651,0.014777
0.35,0.797753,0.042819,0.553846,0.062137,0.849057,0.049645,0.910256,0.022957,0.666667,0.037152,1.000000,0.000000,0.669014,0.039629,0.846154,0.045100,0.671642,0.057806,0.756627,0.014904
0.40,0.786517,0.043681,0.553846,0.062137,0.811321,0.054257,0.891026,0.025029,0.691358,0.036405,1.000000,0.000000,0.704225,0.038435,0.846154,0.045100,0.611940,0.059984,0.755422,0.014929
0.45,0.831461,0.039905,0.553846,0.062137,0.811321,0.054257,0.903846,0.023679,0.641975,0.037784,1.000000,0.000000,0.697183,0.038695,0.846154,0.045100,0.611940,0.059984,0.751807,0.015003
0.50,0.831461,0.039905,0.569231,0.061898,0.830189,0.052068,0.891026,0.025029,0.672840,0.036976,1.000000,0.000000,0.669014,0.039629,0.846154,0.045100,0.611940,0.059984,0.753012,0.014978
0.55,0.820225,0.040935,0.553846,0.062137,0.886792,0.043939,0.891026,0.025029,0.672840,0.036976,1.000000,0.000000,0.690141,0.038944,0.861538,0.043173,0.611940,0.059984,0.759036,0.014854
0.60,0.820225,0.040935,0.569231,0.061898,0.792453,0.056240,0.865385,0.027415,0.666667,0.037152,0.967742,0.032258,0.669014,0.039629,0.815385,0.048498,0.611940,0.059984,0.739759,0.015239
0.65,0.831461,0.039905,0.538462,0.062315,0.773585,0.058037,0.852564,0.028477,0.629630,0.038058,1.000000,0.000000,0.683099,0.039183,0.861538,0.043173,0.597015,0.060376,0.733735,0.015351
0.70,0.797753,0.042819,0.538462,0.062315,0.679245,0.064729,0.750000,0.034780,0.580247,0.038895,1.000000,0.000000,0.697183,0.038695,0.876923,0.041066,0.626866,0.059532,0.701205,0.015898
0.75,0.820225,0.040935,0.492308,0.062493,0.660377,0.065674,0.743590,0.035073,0.561728,0.039104,1.000000,0.000000,0.669014,0.039629,0.861538,0.043173,0.626866,0.059532,0.687952,0.016092
0.80,0.853933,0.037648,0.476923,0.062433,0.547170,0.069028,0.641026,0.038530,0.512346,0.039394,1.000000,0.000000,0.640845,0.040402,0.876923,0.041066,0.552239,0.061209,0.644578,0.016624
0.85,0.775281,0.044495,0.415385,0.061599,0.358491,0.066503,0.532051,0.040078,0.456790,0.039258,0.967742,0.032258,0.633803,0.040572,0.815385,0.048498,0.567164,0.060988,0.581928,0.017131
0.90,0.617978,0.051795,0.138462,0.043173,0.169811,0.052068,0.339744,0.038042,0.339506,0.037320,0.903226,0.053978,0.535211,0.042003,0.769231,0.052666,0.343284,0.058444,0.431325,0.017201


==> data/ifeval_instruction_following/normal_defense/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.369231,0.060325,0.754717,0.059666,0.846154,0.028980,0.703704,0.035987,0.870968,0.061205,0.556338,0.041839,0.692308,0.057692,0.910448,0.035147,0.719277,0.015607
0.05,0.865169,0.036409,0.353846,0.059770,0.811321,0.054257,0.839744,0.029466,0.716049,0.035537,0.903226,0.053978,0.535211,0.042003,0.676923,0.058456,0.895522,0.037651,0.720482,0.015586
0.10,0.786517,0.043681,0.323077,0.058456,0.716981,0.062468,0.846154,0.028980,0.722222,0.035300,0.903226,0.053978,0.528169,0.042041,0.707692,0.056853,0.880597,0.039914,0.706024,0.015823
0.15,0.820225,0.040935,0.276923,0.055935,0.660377,0.065674,0.769231,0.033842,0.716049,0.035537,0.903226,0.053978,0.500000,0.042108,0.707692,0.056853,0.805970,0.048677,0.675904,0.016256
0.20,0.865169,0.036409,0.230769,0.052666,0.660377,0.065674,0.762821,0.034165,0.654321,0.037482,0.903226,0.053978,0.500000,0.042108,0.707692,0.056853,0.820896,0.047198,0.665060,0.016392
0.25,0.853933,0.037648,0.153846,0.045100,0.641509,0.066503,0.717949,0.036145,0.685185,0.036603,0.870968,0.061205,0.485915,0.042091,0.707692,0.056853,0.731343,0.054562,0.643373,0.016636
0.30,0.797753,0.042819,0.123077,0.041066,0.566038,0.068730,0.743590,0.035073,0.654321,0.037482,0.870968,0.061205,0.492958,0.042103,0.692308,0.057692,0.686567,0.057101,0.625301,0.016812
0.35,0.831461,0.039905,0.107692,0.038749,0.622642,0.067219,0.730769,0.035628,0.660494,0.037320,0.903226,0.053978,0.443662,0.041839,0.630769,0.060325,0.552239,0.061209,0.607229,0.016962
0.40,0.808989,0.041904,0.076923,0.033309,0.528302,0.069226,0.705128,0.036626,0.679012,0.036793,0.935484,0.044853,0.457746,0.041957,0.615385,0.060813,0.462687,0.061374,0.590361,0.017080
0.45,0.808989,0.041904,0.076923,0.033309,0.415094,0.068331,0.628205,0.038818,0.660494,0.037320,0.903226,0.053978,0.429577,0.041688,0.569231,0.061898,0.388060,0.059984,0.549398,0.017281
0.50,0.741573,0.046666,0.092308,0.036182,0.358491,0.066503,0.589744,0.039509,0.635802,0.037924,0.774194,0.076337,0.422535,0.041599,0.538462,0.062315,0.283582,0.055482,0.510843,0.017362
0.55,0.741573,0.046666,0.046154,0.026227,0.339623,0.065674,0.480769,0.040131,0.611111,0.038420,0.741935,0.079889,0.429577,0.041688,0.538462,0.062315,0.223881,0.051310,0.475904,0.017346
0.60,0.662921,0.050391,0.000000,0.000000,0.320755,0.064729,0.474359,0.040108,0.623457,0.038185,0.806452,0.072131,0.394366,0.041157,0.400000,0.061237,0.164179,0.045598,0.444578,0.017259
0.65,0.617978,0.051795,0.000000,0.000000,0.283019,0.062468,0.378205,0.038951,0.574074,0.038971,0.741935,0.079889,0.380282,0.040883,0.338462,0.059148,0.134328,0.041975,0.397590,0.016998
0.70,0.573034,0.052729,0.000000,0.000000,0.283019,0.062468,0.301282,0.036853,0.561728,0.039104,0.645161,0.087355,0.380282,0.040883,0.261538,0.054934,0.074627,0.032347,0.361446,0.016686
0.75,0.573034,0.052729,0.000000,0.000000,0.264151,0.061139,0.269231,0.035628,0.518519,0.039378,0.709677,0.082872,0.352113,0.040224,0.307692,0.057692,0.089552,0.035147,0.348193,0.016546
0.80,0.494382,0.053297,0.000000,0.000000,0.226415,0.058037,0.211538,0.032803,0.475309,0.039357,0.451613,0.090859,0.330986,0.039629,0.276923,0.055935,0.074627,0.032347,0.301205,0.015934
0.85,0.348315,0.050788,0.000000,0.000000,0.169811,0.052068,0.153846,0.028980,0.469136,0.039330,0.290323,0.082872,0.338028,0.039837,0.246154,0.053846,0.044776,0.025457,0.260241,0.015239
0.90,0.258427,0.046666,0.000000,0.000000,0.169811,0.052068,0.128205,0.026853,0.351852,0.037636,0.225806,0.076337,0.323944,0.039411,0.200000,0.050000,0.044776,0.025457,0.214458,0.014255


==> data/ifeval_instruction_following/normal_defense/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.353846,0.059770,0.698113,0.063662,0.833333,0.029934,0.746914,0.034265,0.870968,0.061205,0.563380,0.041768,0.692308,0.057692,0.895522,0.037651,0.721687,0.015566
0.05,0.831461,0.039905,0.353846,0.059770,0.773585,0.058037,0.858974,0.027956,0.697531,0.036200,0.903226,0.053978,0.535211,0.042003,0.661538,0.059148,0.940299,0.029164,0.716867,0.015647
0.10,0.865169,0.036409,0.338462,0.059148,0.773585,0.058037,0.852564,0.028477,0.716049,0.035537,0.967742,0.032258,0.577465,0.041599,0.646154,0.059770,0.925373,0.032347,0.728916,0.015439
0.15,0.853933,0.037648,0.338462,0.059148,0.754717,0.059666,0.852564,0.028477,0.716049,0.035537,0.967742,0.032258,0.549296,0.041902,0.692308,0.057692,0.910448,0.035147,0.724096,0.015524
0.20,0.820225,0.040935,0.369231,0.060325,0.754717,0.059666,0.833333,0.029934,0.703704,0.035987,0.903226,0.053978,0.492958,0.042103,0.707692,0.056853,0.925373,0.032347,0.707229,0.015804
0.25,0.842697,0.038812,0.338462,0.059148,0.792453,0.056240,0.871795,0.026853,0.703704,0.035987,0.935484,0.044853,0.535211,0.042003,0.676923,0.058456,0.895522,0.037651,0.720482,0.015586
0.30,0.831461,0.039905,0.353846,0.059770,0.811321,0.054257,0.865385,0.027415,0.697531,0.036200,0.967742,0.032258,0.521127,0.042070,0.692308,0.057692,0.910448,0.035147,0.720482,0.015586
0.35,0.820225,0.040935,0.353846,0.059770,0.773585,0.058037,0.858974,0.027956,0.716049,0.035537,0.967742,0.032258,0.542254,0.041957,0.630769,0.060325,0.940299,0.029164,0.720482,0.015586
0.40,0.853933,0.037648,0.369231,0.060325,0.773585,0.058037,0.897436,0.024369,0.716049,0.035537,0.935484,0.044853,0.521127,0.042070,0.661538,0.059148,0.940299,0.029164,0.730120,0.015417
0.45,0.887640,0.033665,0.338462,0.059148,0.773585,0.058037,0.865385,0.027415,0.672840,0.036976,0.967742,0.032258,0.492958,0.042103,0.692308,0.057692,0.925373,0.032347,0.714458,0.015687
0.50,0.876404,0.035084,0.323077,0.058456,0.773585,0.058037,0.871795,0.026853,0.691358,0.036405,0.935484,0.044853,0.514085,0.042091,0.676923,0.058456,0.910448,0.035147,0.716867,0.015647
0.55,0.876404,0.035084,0.338462,0.059148,0.773585,0.058037,0.878205,0.026269,0.728395,0.035054,0.903226,0.053978,0.521127,0.042070,0.723077,0.055935,0.925373,0.032347,0.731325,0.015395
0.60,0.865169,0.036409,0.292308,0.056853,0.735849,0.061139,0.871795,0.026853,0.709877,0.035766,0.935484,0.044853,0.514085,0.042091,0.692308,0.057692,0.925373,0.032347,0.716867,0.015647
0.65,0.842697,0.038812,0.307692,0.057692,0.754717,0.059666,0.884615,0.025662,0.691358,0.036405,0.967742,0.032258,0.556338,0.041839,0.769231,0.052666,0.850746,0.043862,0.724096,0.015524
0.70,0.831461,0.039905,0.307692,0.057692,0.754717,0.059666,0.871795,0.026853,0.697531,0.036200,0.903226,0.053978,0.514085,0.042091,0.815385,0.048498,0.835821,0.045598,0.714458,0.015687
0.75,0.808989,0.041904,0.276923,0.055935,0.735849,0.061139,0.891026,0.025029,0.685185,0.036603,0.935484,0.044853,0.507042,0.042103,0.769231,0.052666,0.776119,0.051310,0.701205,0.015898
0.80,0.820225,0.040935,0.276923,0.055935,0.735849,0.061139,0.852564,0.028477,0.691358,0.036405,0.903226,0.053978,0.521127,0.042070,0.707692,0.056853,0.776119,0.051310,0.692771,0.016023
0.85,0.808989,0.041904,0.215385,0.051386,0.641509,0.066503,0.833333,0.029934,0.617284,0.038306,0.870968,0.061205,0.514085,0.042091,0.676923,0.058456,0.641791,0.059019,0.646988,0.016598
0.90,0.764045,0.045262,0.138462,0.043173,0.622642,0.067219,0.769231,0.033842,0.580247,0.038895,0.838710,0.067151,0.471831,0.042041,0.630769,0.060325,0.611940,0.059984,0.601205,0.017006


==> data/ifeval_instruction_following/normal_defense/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.709877,0.035766,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.728916,0.015439
0.05,0.853933,0.037648,0.338462,0.059148,0.735849,0.061139,0.865385,0.027415,0.734568,0.034800,0.903226,0.053978,0.570423,0.041688,0.692308,0.057692,0.925373,0.032347,0.731325,0.015395
0.10,0.808989,0.041904,0.369231,0.060325,0.754717,0.059666,0.814103,0.031247,0.734568,0.034800,0.870968,0.061205,0.542254,0.041957,0.723077,0.055935,0.925373,0.032347,0.716867,0.015647
0.15,0.797753,0.042819,0.353846,0.059770,0.754717,0.059666,0.846154,0.028980,0.697531,0.036200,0.967742,0.032258,0.528169,0.042041,0.723077,0.055935,0.925373,0.032347,0.714458,0.015687
0.20,0.831461,0.039905,0.353846,0.059770,0.773585,0.058037,0.852564,0.028477,0.697531,0.036200,0.903226,0.053978,0.549296,0.041902,0.692308,0.057692,0.910448,0.035147,0.718072,0.015627
0.25,0.853933,0.037648,0.353846,0.059770,0.849057,0.049645,0.878205,0.026269,0.722222,0.035300,0.935484,0.044853,0.549296,0.041902,0.646154,0.059770,0.895522,0.037651,0.731325,0.015395
0.30,0.842697,0.038812,0.338462,0.059148,0.792453,0.056240,0.839744,0.029466,0.672840,0.036976,0.935484,0.044853,0.535211,0.042003,0.692308,0.057692,0.925373,0.032347,0.712048,0.015727
0.35,0.831461,0.039905,0.353846,0.059770,0.754717,0.059666,0.852564,0.028477,0.734568,0.034800,0.935484,0.044853,0.521127,0.042070,0.723077,0.055935,0.895522,0.037651,0.721687,0.015566
0.40,0.820225,0.040935,0.338462,0.059148,0.773585,0.058037,0.858974,0.027956,0.703704,0.035987,0.967742,0.032258,0.528169,0.042041,0.723077,0.055935,0.925373,0.032347,0.720482,0.015586
0.45,0.842697,0.038812,0.338462,0.059148,0.830189,0.052068,0.858974,0.027956,0.697531,0.036200,0.903226,0.053978,0.549296,0.041902,0.800000,0.050000,0.910448,0.035147,0.731325,0.015395
0.50,0.786517,0.043681,0.307692,0.057692,0.792453,0.056240,0.891026,0.025029,0.716049,0.035537,0.967742,0.032258,0.549296,0.041902,0.784615,0.051386,0.880597,0.039914,0.728916,0.015439
0.55,0.808989,0.041904,0.323077,0.058456,0.754717,0.059666,0.878205,0.026269,0.722222,0.035300,0.967742,0.032258,0.563380,0.041768,0.815385,0.048498,0.955224,0.025457,0.739759,0.015239
0.60,0.820225,0.040935,0.323077,0.058456,0.773585,0.058037,0.858974,0.027956,0.703704,0.035987,0.935484,0.044853,0.591549,0.041396,0.753846,0.053846,0.895522,0.037651,0.728916,0.015439
0.65,0.831461,0.039905,0.292308,0.056853,0.773585,0.058037,0.865385,0.027415,0.716049,0.035537,0.935484,0.044853,0.570423,0.041688,0.738462,0.054934,0.910448,0.035147,0.727711,0.015460
0.70,0.853933,0.037648,0.261538,0.054934,0.811321,0.054257,0.858974,0.027956,0.660494,0.037320,0.903226,0.053978,0.542254,0.041957,0.800000,0.050000,0.880597,0.039914,0.714458,0.015687
0.75,0.831461,0.039905,0.276923,0.055935,0.849057,0.049645,0.839744,0.029466,0.709877,0.035766,0.870968,0.061205,0.514085,0.042091,0.769231,0.052666,0.865672,0.041975,0.712048,0.015727
0.80,0.752809,0.045985,0.246154,0.053846,0.773585,0.058037,0.788462,0.032803,0.660494,0.037320,0.870968,0.061205,0.549296,0.041902,0.646154,0.059770,0.791045,0.050044,0.667470,0.016363
0.85,0.707865,0.048476,0.153846,0.045100,0.735849,0.061139,0.679487,0.037484,0.555556,0.039162,0.645161,0.087355,0.408451,0.041396,0.523077,0.062433,0.522388,0.061484,0.548193,0.017285
0.90,0.213483,0.043681,0.000000,0.000000,0.226415,0.058037,0.205128,0.032434,0.469136,0.039330,0.322581,0.085347,0.281690,0.037882,0.784615,0.051386,0.194030,0.048677,0.304819,0.015988


==> data/ifeval_instruction_following/normal_defense/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.716049,0.035537,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.730120,0.015417
0.05,0.865169,0.036409,0.338462,0.059148,0.811321,0.054257,0.871795,0.026853,0.753086,0.033985,0.935484,0.044853,0.549296,0.041902,0.723077,0.055935,0.925373,0.032347,0.742169,0.015193
0.10,0.831461,0.039905,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.709877,0.035766,0.903226,0.053978,0.563380,0.041768,0.692308,0.057692,0.925373,0.032347,0.722892,0.015545
0.15,0.820225,0.040935,0.353846,0.059770,0.773585,0.058037,0.846154,0.028980,0.703704,0.035987,0.903226,0.053978,0.563380,0.041768,0.646154,0.059770,0.880597,0.039914,0.713253,0.015707
0.20,0.853933,0.037648,0.323077,0.058456,0.811321,0.054257,0.858974,0.027956,0.709877,0.035766,0.935484,0.044853,0.528169,0.042041,0.707692,0.056853,0.895522,0.037651,0.721687,0.015566
0.25,0.853933,0.037648,0.353846,0.059770,0.773585,0.058037,0.846154,0.028980,0.722222,0.035300,0.903226,0.053978,0.542254,0.041957,0.646154,0.059770,0.925373,0.032347,0.720482,0.015586
0.30,0.797753,0.042819,0.353846,0.059770,0.792453,0.056240,0.878205,0.026269,0.697531,0.036200,0.935484,0.044853,0.549296,0.041902,0.707692,0.056853,0.880597,0.039914,0.720482,0.015586
0.35,0.797753,0.042819,0.353846,0.059770,0.735849,0.061139,0.897436,0.024369,0.716049,0.035537,0.903226,0.053978,0.521127,0.042070,0.676923,0.058456,0.910448,0.035147,0.718072,0.015627
0.40,0.842697,0.038812,0.338462,0.059148,0.754717,0.059666,0.865385,0.027415,0.679012,0.036793,0.935484,0.044853,0.535211,0.042003,0.676923,0.058456,0.910448,0.035147,0.713253,0.015707
0.45,0.853933,0.037648,0.353846,0.059770,0.754717,0.059666,0.878205,0.026269,0.685185,0.036603,0.935484,0.044853,0.570423,0.041688,0.661538,0.059148,0.910448,0.035147,0.724096,0.015524
0.50,0.831461,0.039905,0.323077,0.058456,0.773585,0.058037,0.871795,0.026853,0.697531,0.036200,0.935484,0.044853,0.542254,0.041957,0.692308,0.057692,0.955224,0.025457,0.722892,0.015545
0.55,0.831461,0.039905,0.338462,0.059148,0.735849,0.061139,0.858974,0.027956,0.697531,0.036200,0.903226,0.053978,0.535211,0.042003,0.692308,0.057692,0.925373,0.032347,0.714458,0.015687
0.60,0.831461,0.039905,0.292308,0.056853,0.754717,0.059666,0.871795,0.026853,0.672840,0.036976,0.838710,0.067151,0.549296,0.041902,0.707692,0.056853,0.880597,0.039914,0.707229,0.015804
0.65,0.775281,0.044495,0.307692,0.057692,0.754717,0.059666,0.865385,0.027415,0.666667,0.037152,0.774194,0.076337,0.577465,0.041599,0.738462,0.054934,0.791045,0.050044,0.697590,0.015952
0.70,0.775281,0.044495,0.292308,0.056853,0.792453,0.056240,0.839744,0.029466,0.654321,0.037482,0.806452,0.072131,0.612676,0.041024,0.676923,0.058456,0.820896,0.047198,0.696386,0.015970
0.75,0.786517,0.043681,0.307692,0.057692,0.811321,0.054257,0.833333,0.029934,0.648148,0.037636,0.741935,0.079889,0.570423,0.041688,0.692308,0.057692,0.761194,0.052481,0.684337,0.016142
0.80,0.640449,0.051154,0.246154,0.053846,0.849057,0.049645,0.788462,0.032803,0.604938,0.038528,0.806452,0.072131,0.535211,0.042003,0.569231,0.061898,0.791045,0.050044,0.638554,0.016686
0.85,0.662921,0.050391,0.184615,0.048498,0.773585,0.058037,0.602564,0.039307,0.567901,0.039040,0.612903,0.088929,0.471831,0.042041,0.461538,0.062315,0.671642,0.057806,0.553012,0.017268
0.90,0.438202,0.052892,0.107692,0.038749,0.622642,0.067219,0.378205,0.038951,0.456790,0.039258,0.354839,0.087355,0.415493,0.041502,0.476923,0.062433,0.507463,0.061539,0.418072,0.017131


==> data/ifeval_instruction_following/normal_defense/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.716049,0.035537,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.730120,0.015417
0.05,0.820225,0.040935,0.369231,0.060325,0.830189,0.052068,0.839744,0.029466,0.709877,0.035766,0.903226,0.053978,0.556338,0.041839,0.661538,0.059148,0.940299,0.029164,0.722892,0.015545
0.10,0.842697,0.038812,0.353846,0.059770,0.754717,0.059666,0.846154,0.028980,0.734568,0.034800,0.935484,0.044853,0.542254,0.041957,0.738462,0.054934,0.940299,0.029164,0.730120,0.015417
0.15,0.865169,0.036409,0.353846,0.059770,0.811321,0.054257,0.839744,0.029466,0.679012,0.036793,0.935484,0.044853,0.521127,0.042070,0.676923,0.058456,0.910448,0.035147,0.713253,0.015707
0.20,0.842697,0.038812,0.353846,0.059770,0.773585,0.058037,0.858974,0.027956,0.672840,0.036976,0.935484,0.044853,0.542254,0.041957,0.692308,0.057692,0.910448,0.035147,0.715663,0.015667
0.25,0.808989,0.041904,0.353846,0.059770,0.754717,0.059666,0.826923,0.030387,0.703704,0.035987,0.870968,0.061205,0.535211,0.042003,0.692308,0.057692,0.850746,0.043862,0.702410,0.015879
0.30,0.820225,0.040935,0.338462,0.059148,0.754717,0.059666,0.852564,0.028477,0.641975,0.037784,0.967742,0.032258,0.535211,0.042003,0.692308,0.057692,0.835821,0.045598,0.697590,0.015952
0.35,0.842697,0.038812,0.353846,0.059770,0.773585,0.058037,0.852564,0.028477,0.660494,0.037320,0.935484,0.044853,0.528169,0.042041,0.738462,0.054934,0.805970,0.048677,0.704819,0.015842
0.40,0.797753,0.042819,0.338462,0.059148,0.811321,0.054257,0.833333,0.029934,0.635802,0.037924,0.935484,0.044853,0.556338,0.041839,0.692308,0.057692,0.805970,0.048677,0.693976,0.016006
0.45,0.820225,0.040935,0.323077,0.058456,0.754717,0.059666,0.884615,0.025662,0.635802,0.037924,0.935484,0.044853,0.542254,0.041957,0.723077,0.055935,0.761194,0.052481,0.697590,0.015952
0.50,0.820225,0.040935,0.307692,0.057692,0.792453,0.056240,0.871795,0.026853,0.617284,0.038306,0.935484,0.044853,0.528169,0.042041,0.692308,0.057692,0.746269,0.053563,0.686747,0.016109
0.55,0.820225,0.040935,0.323077,0.058456,0.716981,0.062468,0.858974,0.027956,0.598765,0.038629,0.935484,0.044853,0.549296,0.041902,0.707692,0.056853,0.701493,0.056327,0.678313,0.016224
0.60,0.820225,0.040935,0.353846,0.059770,0.773585,0.058037,0.833333,0.029934,0.586420,0.038812,0.935484,0.044853,0.535211,0.042003,0.661538,0.059148,0.641791,0.059019,0.666265,0.016377
0.65,0.786517,0.043681,0.307692,0.057692,0.735849,0.061139,0.846154,0.028980,0.611111,0.038420,0.903226,0.053978,0.570423,0.041688,0.661538,0.059148,0.671642,0.057806,0.671084,0.016317
0.70,0.853933,0.037648,0.323077,0.058456,0.792453,0.056240,0.801282,0.032051,0.580247,0.038895,0.903226,0.053978,0.500000,0.042108,0.646154,0.059770,0.597015,0.060376,0.649398,0.016572
0.75,0.853933,0.037648,0.338462,0.059148,0.716981,0.062468,0.820513,0.030824,0.506173,0.039403,0.935484,0.044853,0.570423,0.041688,0.676923,0.058456,0.611940,0.059984,0.651807,0.016546
0.80,0.865169,0.036409,0.246154,0.053846,0.716981,0.062468,0.826923,0.030387,0.487654,0.039394,0.967742,0.032258,0.570423,0.041688,0.738462,0.054934,0.611940,0.059984,0.649398,0.016572
0.85,0.808989,0.041904,0.230769,0.052666,0.660377,0.065674,0.737179,0.035355,0.444444,0.039162,0.903226,0.053978,0.549296,0.041902,0.676923,0.058456,0.582090,0.060711,0.600000,0.017015
0.90,0.775281,0.044495,0.153846,0.045100,0.584906,0.068331,0.596154,0.039411,0.364198,0.037924,0.903226,0.053978,0.514085,0.042091,0.723077,0.055935,0.492537,0.061539,0.533735,0.017326


==> data/ifeval_instruction_following/normal_defense/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.784337,0.014284
0.05,0.797753,0.042819,0.461538,0.062315,0.811321,0.054257,0.782051,0.033161,0.666667,0.037152,1.000000,0.000000,0.605634,0.041157,0.800000,0.050000,0.716418,0.055482,0.712048,0.015727
0.10,0.707865,0.048476,0.384615,0.060813,0.679245,0.064729,0.705128,0.036626,0.635802,0.037924,1.000000,0.000000,0.563380,0.041768,0.723077,0.055935,0.492537,0.061539,0.636145,0.016710
0.15,0.685393,0.049501,0.246154,0.053846,0.566038,0.068730,0.576923,0.039683,0.611111,0.038420,0.967742,0.032258,0.528169,0.042041,0.646154,0.059770,0.373134,0.059532,0.563855,0.017224
0.20,0.685393,0.049501,0.123077,0.041066,0.471698,0.069226,0.435897,0.039830,0.654321,0.037482,0.967742,0.032258,0.492958,0.042103,0.584615,0.061599,0.194030,0.048677,0.504819,0.017365
0.25,0.573034,0.052729,0.076923,0.033309,0.301887,0.063662,0.378205,0.038951,0.574074,0.038971,0.967742,0.032258,0.471831,0.042041,0.600000,0.061237,0.119403,0.039914,0.443373,0.017254
0.30,0.550562,0.053027,0.046154,0.026227,0.283019,0.062468,0.294872,0.036626,0.555556,0.039162,0.967742,0.032258,0.436620,0.041768,0.523077,0.062433,0.089552,0.035147,0.403614,0.017040
0.35,0.483146,0.053270,0.015385,0.015385,0.188679,0.054257,0.256410,0.035073,0.543210,0.039258,0.967742,0.032258,0.422535,0.041599,0.400000,0.061237,0.059701,0.029164,0.363855,0.016710
0.40,0.438202,0.052892,0.015385,0.015385,0.169811,0.052068,0.160256,0.029466,0.475309,0.039357,0.935484,0.044853,0.422535,0.041599,0.338462,0.059148,0.074627,0.032347,0.321687,0.016224
0.45,0.337079,0.050391,0.000000,0.000000,0.169811,0.052068,0.185897,0.031247,0.438272,0.039104,0.903226,0.053978,0.401408,0.041281,0.292308,0.056853,0.059701,0.029164,0.297590,0.015879
0.50,0.269663,0.047308,0.000000,0.000000,0.132075,0.046952,0.147436,0.028477,0.425926,0.038971,0.838710,0.067151,0.380282,0.040883,0.184615,0.048498,0.059701,0.029164,0.263855,0.015307
0.55,0.258427,0.046666,0.000000,0.000000,0.150943,0.049645,0.141026,0.027956,0.388889,0.038420,0.612903,0.088929,0.373239,0.040732,0.169231,0.046869,0.044776,0.025457,0.243373,0.014904
0.60,0.168539,0.039905,0.000000,0.000000,0.075472,0.036631,0.115385,0.025662,0.382716,0.038306,0.451613,0.090859,0.366197,0.040572,0.153846,0.045100,0.044776,0.025457,0.214458,0.014255
0.65,0.134831,0.036409,0.000000,0.000000,0.075472,0.036631,0.121795,0.026269,0.339506,0.037320,0.354839,0.087355,0.352113,0.040224,0.107692,0.038749,0.044776,0.025457,0.193976,0.013733
0.70,0.146067,0.037648,0.000000,0.000000,0.056604,0.032046,0.102564,0.024369,0.358025,0.037784,0.258065,0.079889,0.323944,0.039411,0.123077,0.041066,0.044776,0.025457,0.186747,0.013535
0.75,0.123596,0.035084,0.000000,0.000000,0.056604,0.032046,0.108974,0.025029,0.345679,0.037482,0.193548,0.072131,0.338028,0.039837,0.076923,0.033309,0.044776,0.025457,0.179518,0.013329
0.80,0.112360,0.033665,0.000000,0.000000,0.056604,0.032046,0.115385,0.025662,0.290123,0.035766,0.193548,0.072131,0.323944,0.039411,0.092308,0.036182,0.044776,0.025457,0.167470,0.012969
0.85,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.102564,0.024369,0.314815,0.036603,0.225806,0.076337,0.288732,0.038164,0.076923,0.033309,0.044776,0.025457,0.166265,0.012931
0.90,0.134831,0.036409,0.000000,0.000000,0.037736,0.026425,0.102564,0.024369,0.320988,0.036793,0.193548,0.072131,0.281690,0.037882,0.076923,0.033309,0.029851,0.020947,0.162651,0.012818


==> data/ifeval_instruction_following/normal_defense/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.523077,0.062433,0.792453,0.056240,0.903846,0.023679,0.746914,0.034265,1.000000,0.000000,0.661972,0.039837,0.923077,0.033309,0.925373,0.032347,0.796386,0.013986
0.05,0.808989,0.041904,0.507692,0.062493,0.811321,0.054257,0.891026,0.025029,0.734568,0.034800,0.967742,0.032258,0.676056,0.039411,0.923077,0.033309,0.910448,0.035147,0.786747,0.014226
0.10,0.831461,0.039905,0.538462,0.062315,0.811321,0.054257,0.897436,0.024369,0.709877,0.035766,0.967742,0.032258,0.683099,0.039183,0.907692,0.036182,0.925373,0.032347,0.789157,0.014167
0.15,0.853933,0.037648,0.523077,0.062433,0.792453,0.056240,0.891026,0.025029,0.740741,0.034537,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.925373,0.032347,0.792771,0.014077
0.20,0.820225,0.040935,0.523077,0.062433,0.830189,0.052068,0.891026,0.025029,0.722222,0.035300,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.910448,0.035147,0.787952,0.014197
0.25,0.808989,0.041904,0.507692,0.062493,0.849057,0.049645,0.878205,0.026269,0.722222,0.035300,1.000000,0.000000,0.697183,0.038695,0.907692,0.036182,0.940299,0.029164,0.790361,0.014137
0.30,0.786517,0.043681,0.538462,0.062315,0.867925,0.046952,0.884615,0.025662,0.716049,0.035537,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.35,0.820225,0.040935,0.553846,0.062137,0.849057,0.049645,0.891026,0.025029,0.709877,0.035766,1.000000,0.000000,0.633803,0.040572,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.40,0.786517,0.043681,0.507692,0.062493,0.830189,0.052068,0.897436,0.024369,0.709877,0.035766,1.000000,0.000000,0.697183,0.038695,0.876923,0.041066,0.925373,0.032347,0.784337,0.014284
0.45,0.797753,0.042819,0.523077,0.062433,0.792453,0.056240,0.878205,0.026269,0.703704,0.035987,1.000000,0.000000,0.654930,0.040035,0.892308,0.038749,0.925373,0.032347,0.773494,0.014538
0.50,0.775281,0.044495,0.523077,0.062433,0.811321,0.054257,0.865385,0.027415,0.716049,0.035537,1.000000,0.000000,0.704225,0.038435,0.892308,0.038749,0.925373,0.032347,0.780723,0.014370
0.55,0.775281,0.044495,0.538462,0.062315,0.792453,0.056240,0.884615,0.025662,0.722222,0.035300,1.000000,0.000000,0.683099,0.039183,0.892308,0.038749,0.895522,0.037651,0.779518,0.014399
0.60,0.764045,0.045262,0.538462,0.062315,0.867925,0.046952,0.871795,0.026853,0.685185,0.036603,1.000000,0.000000,0.690141,0.038944,0.907692,0.036182,0.865672,0.041975,0.773494,0.014538
0.65,0.831461,0.039905,0.553846,0.062137,0.811321,0.054257,0.878205,0.026269,0.716049,0.035537,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.835821,0.045598,0.779518,0.014399
0.70,0.786517,0.043681,0.538462,0.062315,0.830189,0.052068,0.903846,0.023679,0.691358,0.036405,1.000000,0.000000,0.718310,0.037882,0.892308,0.038749,0.791045,0.050044,0.778313,0.014427
0.75,0.820225,0.040935,0.553846,0.062137,0.867925,0.046952,0.878205,0.026269,0.697531,0.036200,1.000000,0.000000,0.676056,0.039411,0.876923,0.041066,0.835821,0.045598,0.777108,0.014455
0.80,0.797753,0.042819,0.538462,0.062315,0.886792,0.043939,0.865385,0.027415,0.654321,0.037482,0.967742,0.032258,0.697183,0.038695,0.876923,0.041066,0.835821,0.045598,0.766265,0.014699
0.85,0.842697,0.038812,0.553846,0.062137,0.735849,0.061139,0.858974,0.027956,0.617284,0.038306,0.967742,0.032258,0.661972,0.039837,0.892308,0.038749,0.731343,0.054562,0.740964,0.015216
0.90,0.797753,0.042819,0.430769,0.061898,0.773585,0.058037,0.852564,0.028477,0.635802,0.037924,1.000000,0.000000,0.683099,0.039183,0.892308,0.038749,0.716418,0.055482,0.734940,0.015329


==> data/ifeval_instruction_following/normal_defense/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.728395,0.035054,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.05,0.842697,0.038812,0.492308,0.062493,0.830189,0.052068,0.884615,0.025662,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.940299,0.029164,0.787952,0.014197
0.10,0.786517,0.043681,0.523077,0.062433,0.811321,0.054257,0.884615,0.025662,0.697531,0.036200,1.000000,0.000000,0.697183,0.038695,0.907692,0.036182,0.940299,0.029164,0.783133,0.014313
0.15,0.831461,0.039905,0.538462,0.062315,0.811321,0.054257,0.897436,0.024369,0.703704,0.035987,1.000000,0.000000,0.704225,0.038435,0.907692,0.036182,0.925373,0.032347,0.792771,0.014077
0.20,0.808989,0.041904,0.523077,0.062433,0.867925,0.046952,0.897436,0.024369,0.703704,0.035987,1.000000,0.000000,0.654930,0.040035,0.892308,0.038749,0.940299,0.029164,0.784337,0.014284
0.25,0.786517,0.043681,0.538462,0.062315,0.792453,0.056240,0.891026,0.025029,0.703704,0.035987,1.000000,0.000000,0.690141,0.038944,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.30,0.853933,0.037648,0.538462,0.062315,0.773585,0.058037,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.683099,0.039183,0.907692,0.036182,0.910448,0.035147,0.795181,0.014017
0.35,0.842697,0.038812,0.523077,0.062433,0.830189,0.052068,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.940299,0.029164,0.796386,0.013986
0.40,0.820225,0.040935,0.538462,0.062315,0.849057,0.049645,0.891026,0.025029,0.722222,0.035300,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.910448,0.035147,0.789157,0.014167
0.45,0.820225,0.040935,0.538462,0.062315,0.811321,0.054257,0.897436,0.024369,0.703704,0.035987,1.000000,0.000000,0.683099,0.039183,0.907692,0.036182,0.940299,0.029164,0.789157,0.014167
0.50,0.842697,0.038812,0.507692,0.062493,0.849057,0.049645,0.897436,0.024369,0.697531,0.036200,1.000000,0.000000,0.683099,0.039183,0.938462,0.030039,0.940299,0.029164,0.792771,0.014077
0.55,0.842697,0.038812,0.538462,0.062315,0.867925,0.046952,0.910256,0.022957,0.703704,0.035987,1.000000,0.000000,0.697183,0.038695,0.938462,0.030039,0.925373,0.032347,0.801205,0.013861
0.60,0.831461,0.039905,0.523077,0.062433,0.849057,0.049645,0.878205,0.026269,0.709877,0.035766,1.000000,0.000000,0.669014,0.039629,0.938462,0.030039,0.910448,0.035147,0.786747,0.014226
0.65,0.797753,0.042819,0.538462,0.062315,0.849057,0.049645,0.865385,0.027415,0.722222,0.035300,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.880597,0.039914,0.779518,0.014399
0.70,0.820225,0.040935,0.538462,0.062315,0.830189,0.052068,0.858974,0.027956,0.709877,0.035766,1.000000,0.000000,0.690141,0.038944,0.907692,0.036182,0.865672,0.041975,0.779518,0.014399
0.75,0.820225,0.040935,0.507692,0.062493,0.811321,0.054257,0.897436,0.024369,0.728395,0.035054,1.000000,0.000000,0.697183,0.038695,0.892308,0.038749,0.850746,0.043862,0.785542,0.014255
0.80,0.808989,0.041904,0.430769,0.061898,0.849057,0.049645,0.826923,0.030387,0.716049,0.035537,0.935484,0.044853,0.640845,0.040402,0.861538,0.043173,0.791045,0.050044,0.745783,0.015123
0.85,0.685393,0.049501,0.246154,0.053846,0.735849,0.061139,0.653846,0.038213,0.567901,0.039040,0.806452,0.072131,0.591549,0.041396,0.723077,0.055935,0.567164,0.060988,0.607229,0.016962
0.90,0.191011,0.041904,0.030769,0.021586,0.452830,0.069028,0.147436,0.028477,0.444444,0.039162,0.225806,0.076337,0.302817,0.038695,0.630769,0.060325,0.104478,0.037651,0.284337,0.015667


==> data/ifeval_instruction_following/normal_defense/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.05,0.820225,0.040935,0.538462,0.062315,0.792453,0.056240,0.884615,0.025662,0.716049,0.035537,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.925373,0.032347,0.783133,0.014313
0.10,0.831461,0.039905,0.538462,0.062315,0.830189,0.052068,0.884615,0.025662,0.740741,0.034537,1.000000,0.000000,0.661972,0.039837,0.907692,0.036182,0.925373,0.032347,0.791566,0.014108
0.15,0.797753,0.042819,0.538462,0.062315,0.773585,0.058037,0.884615,0.025662,0.716049,0.035537,1.000000,0.000000,0.640845,0.040402,0.923077,0.033309,0.940299,0.029164,0.778313,0.014427
0.20,0.764045,0.045262,0.538462,0.062315,0.811321,0.054257,0.897436,0.024369,0.734568,0.034800,1.000000,0.000000,0.626761,0.040732,0.923077,0.033309,0.940299,0.029164,0.780723,0.014370
0.25,0.797753,0.042819,0.553846,0.062137,0.754717,0.059666,0.897436,0.024369,0.703704,0.035987,1.000000,0.000000,0.697183,0.038695,0.938462,0.030039,0.940299,0.029164,0.789157,0.014167
0.30,0.797753,0.042819,0.553846,0.062137,0.792453,0.056240,0.910256,0.022957,0.691358,0.036405,1.000000,0.000000,0.683099,0.039183,0.923077,0.033309,0.925373,0.032347,0.786747,0.014226
0.35,0.808989,0.041904,0.538462,0.062315,0.811321,0.054257,0.910256,0.022957,0.679012,0.036793,1.000000,0.000000,0.683099,0.039183,0.923077,0.033309,0.955224,0.025457,0.787952,0.014197
0.40,0.775281,0.044495,0.553846,0.062137,0.811321,0.054257,0.884615,0.025662,0.722222,0.035300,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.780723,0.014370
0.45,0.820225,0.040935,0.538462,0.062315,0.792453,0.056240,0.923077,0.021403,0.709877,0.035766,1.000000,0.000000,0.640845,0.040402,0.923077,0.033309,0.925373,0.032347,0.786747,0.014226
0.50,0.831461,0.039905,0.538462,0.062315,0.754717,0.059666,0.910256,0.022957,0.709877,0.035766,1.000000,0.000000,0.676056,0.039411,0.923077,0.033309,0.910448,0.035147,0.787952,0.014197
0.55,0.786517,0.043681,0.553846,0.062137,0.811321,0.054257,0.891026,0.025029,0.728395,0.035054,1.000000,0.000000,0.711268,0.038164,0.907692,0.036182,0.925373,0.032347,0.793976,0.014047
0.60,0.786517,0.043681,0.553846,0.062137,0.811321,0.054257,0.878205,0.026269,0.703704,0.035987,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.925373,0.032347,0.779518,0.014399
0.65,0.786517,0.043681,0.523077,0.062433,0.811321,0.054257,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.895522,0.037651,0.781928,0.014342
0.70,0.797753,0.042819,0.523077,0.062433,0.867925,0.046952,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.626761,0.040732,0.923077,0.033309,0.895522,0.037651,0.784337,0.014284
0.75,0.775281,0.044495,0.461538,0.062315,0.830189,0.052068,0.897436,0.024369,0.709877,0.035766,0.967742,0.032258,0.640845,0.040402,0.815385,0.048498,0.865672,0.041975,0.759036,0.014854
0.80,0.764045,0.045262,0.430769,0.061898,0.886792,0.043939,0.788462,0.032803,0.685185,0.036603,0.870968,0.061205,0.619718,0.040883,0.784615,0.051386,0.820896,0.047198,0.720482,0.015586
0.85,0.707865,0.048476,0.292308,0.056853,0.792453,0.056240,0.660256,0.038042,0.641975,0.037784,0.806452,0.072131,0.619718,0.040883,0.738462,0.054934,0.671642,0.057806,0.646988,0.016598
0.90,0.561798,0.052892,0.200000,0.050000,0.698113,0.063662,0.467949,0.040078,0.469136,0.039330,0.387097,0.088929,0.507042,0.042103,0.615385,0.060813,0.522388,0.061484,0.491566,0.017363


==> data/ifeval_instruction_following/normal_defense/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.784337,0.014284
0.05,0.797753,0.042819,0.507692,0.062493,0.773585,0.058037,0.884615,0.025662,0.709877,0.035766,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.895522,0.037651,0.773494,0.014538
0.10,0.842697,0.038812,0.507692,0.062493,0.792453,0.056240,0.897436,0.024369,0.716049,0.035537,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.880597,0.039914,0.784337,0.014284
0.15,0.842697,0.038812,0.507692,0.062493,0.792453,0.056240,0.897436,0.024369,0.709877,0.035766,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.910448,0.035147,0.781928,0.014342
0.20,0.831461,0.039905,0.553846,0.062137,0.773585,0.058037,0.891026,0.025029,0.679012,0.036793,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.910448,0.035147,0.778313,0.014427
0.25,0.820225,0.040935,0.507692,0.062493,0.792453,0.056240,0.891026,0.025029,0.666667,0.037152,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.880597,0.039914,0.771084,0.014592
0.30,0.831461,0.039905,0.553846,0.062137,0.792453,0.056240,0.897436,0.024369,0.641975,0.037784,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.865672,0.041975,0.769880,0.014619
0.35,0.831461,0.039905,0.523077,0.062433,0.849057,0.049645,0.891026,0.025029,0.660494,0.037320,1.000000,0.000000,0.647887,0.040224,0.907692,0.036182,0.850746,0.043862,0.768675,0.014646
0.40,0.797753,0.042819,0.553846,0.062137,0.830189,0.052068,0.891026,0.025029,0.660494,0.037320,1.000000,0.000000,0.690141,0.038944,0.892308,0.038749,0.850746,0.043862,0.772289,0.014565
0.45,0.820225,0.040935,0.507692,0.062493,0.792453,0.056240,0.884615,0.025662,0.635802,0.037924,1.000000,0.000000,0.647887,0.040224,0.907692,0.036182,0.865672,0.041975,0.757831,0.014879
0.50,0.786517,0.043681,0.538462,0.062315,0.792453,0.056240,0.903846,0.023679,0.660494,0.037320,0.967742,0.032258,0.711268,0.038164,0.907692,0.036182,0.835821,0.045598,0.772289,0.014565
0.55,0.786517,0.043681,0.523077,0.062433,0.773585,0.058037,0.897436,0.024369,0.654321,0.037482,0.967742,0.032258,0.669014,0.039629,0.907692,0.036182,0.776119,0.051310,0.755422,0.014929
0.60,0.820225,0.040935,0.538462,0.062315,0.830189,0.052068,0.878205,0.026269,0.666667,0.037152,0.935484,0.044853,0.676056,0.039411,0.923077,0.033309,0.686567,0.057101,0.756627,0.014904
0.65,0.786517,0.043681,0.523077,0.062433,0.773585,0.058037,0.903846,0.023679,0.641975,0.037784,1.000000,0.000000,0.697183,0.038695,0.876923,0.041066,0.701493,0.056327,0.751807,0.015003
0.70,0.797753,0.042819,0.538462,0.062315,0.792453,0.056240,0.916667,0.022200,0.654321,0.037482,0.967742,0.032258,0.690141,0.038944,0.907692,0.036182,0.686567,0.057101,0.759036,0.014854
0.75,0.775281,0.044495,0.538462,0.062315,0.830189,0.052068,0.884615,0.025662,0.623457,0.038185,0.967742,0.032258,0.697183,0.038695,0.938462,0.030039,0.567164,0.060988,0.740964,0.015216
0.80,0.786517,0.043681,0.553846,0.062137,0.830189,0.052068,0.891026,0.025029,0.580247,0.038895,1.000000,0.000000,0.711268,0.038164,0.907692,0.036182,0.552239,0.061209,0.736145,0.015307
0.85,0.831461,0.039905,0.538462,0.062315,0.754717,0.059666,0.846154,0.028980,0.543210,0.039258,1.000000,0.000000,0.683099,0.039183,0.923077,0.033309,0.582090,0.060711,0.718072,0.015627
0.90,0.831461,0.039905,0.507692,0.062493,0.528302,0.069226,0.679487,0.037484,0.506173,0.039403,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.567164,0.060988,0.659036,0.016464


==> data/ifeval_instruction_following/normal_defense_fair/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.703704,0.035987,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.727711,0.015460
0.10,0.831461,0.039905,0.353846,0.059770,0.811321,0.054257,0.826923,0.030387,0.709877,0.035766,0.903226,0.053978,0.549296,0.041902,0.738462,0.054934,0.895522,0.037651,0.720482,0.015586
0.20,0.853933,0.037648,0.276923,0.055935,0.735849,0.061139,0.820513,0.030824,0.722222,0.035300,0.870968,0.061205,0.521127,0.042070,0.723077,0.055935,0.835821,0.045598,0.701205,0.015898
0.30,0.831461,0.039905,0.184615,0.048498,0.641509,0.066503,0.782051,0.033161,0.685185,0.036603,0.870968,0.061205,0.500000,0.042108,0.707692,0.056853,0.820896,0.047198,0.665060,0.016392
0.40,0.831461,0.039905,0.123077,0.041066,0.622642,0.067219,0.762821,0.034165,0.672840,0.036976,0.935484,0.044853,0.478873,0.042070,0.646154,0.059770,0.686567,0.057101,0.636145,0.016710
0.50,0.786517,0.043681,0.076923,0.033309,0.603774,0.067828,0.698718,0.036853,0.654321,0.037482,0.935484,0.044853,0.436620,0.041768,0.630769,0.060325,0.522388,0.061484,0.589157,0.017087
0.60,0.730337,0.047308,0.030769,0.021586,0.396226,0.067828,0.538462,0.040042,0.629630,0.038058,0.806452,0.072131,0.401408,0.041281,0.523077,0.062433,0.343284,0.058444,0.497590,0.017366
0.70,0.685393,0.049501,0.030769,0.021586,0.264151,0.061139,0.384615,0.039077,0.567901,0.039040,0.741935,0.079889,0.394366,0.041157,0.400000,0.061237,0.104478,0.037651,0.410843,0.017087
0.80,0.606742,0.052071,0.015385,0.015385,0.226415,0.058037,0.250000,0.034780,0.506173,0.039403,0.612903,0.088929,0.373239,0.040732,0.307692,0.057692,0.119403,0.039914,0.346988,0.016533
0.90,0.359551,0.051154,0.000000,0.000000,0.132075,0.046952,0.160256,0.029466,0.395062,0.038528,0.354839,0.087355,0.330986,0.039629,0.230769,0.052666,0.029851,0.020947,0.244578,0.014929


==> data/ifeval_instruction_following/normal_defense_fair/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.353846,0.059770,0.698113,0.063662,0.833333,0.029934,0.740741,0.034537,0.870968,0.061205,0.563380,0.041768,0.692308,0.057692,0.895522,0.037651,0.719277,0.015607
0.10,0.842697,0.038812,0.323077,0.058456,0.754717,0.059666,0.858974,0.027956,0.740741,0.034537,0.870968,0.061205,0.563380,0.041768,0.692308,0.057692,0.940299,0.029164,0.728916,0.015439
0.20,0.853933,0.037648,0.323077,0.058456,0.792453,0.056240,0.852564,0.028477,0.728395,0.035054,0.838710,0.067151,0.549296,0.041902,0.661538,0.059148,0.910448,0.035147,0.720482,0.015586
0.30,0.831461,0.039905,0.338462,0.059148,0.773585,0.058037,0.852564,0.028477,0.685185,0.036603,0.935484,0.044853,0.507042,0.042103,0.630769,0.060325,0.895522,0.037651,0.702410,0.015879
0.40,0.865169,0.036409,0.323077,0.058456,0.754717,0.059666,0.852564,0.028477,0.722222,0.035300,0.935484,0.044853,0.485915,0.042091,0.738462,0.054934,0.910448,0.035147,0.716867,0.015647
0.50,0.876404,0.035084,0.261538,0.054934,0.754717,0.059666,0.852564,0.028477,0.691358,0.036405,0.935484,0.044853,0.507042,0.042103,0.676923,0.058456,0.880597,0.039914,0.703614,0.015861
0.60,0.865169,0.036409,0.261538,0.054934,0.716981,0.062468,0.814103,0.031247,0.672840,0.036976,0.935484,0.044853,0.485915,0.042091,0.769231,0.052666,0.820896,0.047198,0.687952,0.016092
0.70,0.842697,0.038812,0.215385,0.051386,0.547170,0.069028,0.820513,0.030824,0.635802,0.037924,0.903226,0.053978,0.450704,0.041902,0.738462,0.054934,0.746269,0.053563,0.649398,0.016572
0.80,0.865169,0.036409,0.184615,0.048498,0.528302,0.069226,0.724359,0.035891,0.598765,0.038629,0.838710,0.067151,0.380282,0.040883,0.661538,0.059148,0.671642,0.057806,0.596386,0.017040
0.90,0.730337,0.047308,0.061538,0.030039,0.471698,0.069226,0.641026,0.038530,0.481481,0.039378,0.774194,0.076337,0.387324,0.041024,0.507692,0.062493,0.537313,0.061374,0.506024,0.017364


==> data/ifeval_instruction_following/normal_defense_fair/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.353846,0.059770,0.698113,0.063662,0.833333,0.029934,0.746914,0.034265,0.870968,0.061205,0.563380,0.041768,0.692308,0.057692,0.895522,0.037651,0.721687,0.015566
0.10,0.853933,0.037648,0.353846,0.059770,0.792453,0.056240,0.839744,0.029466,0.691358,0.036405,0.903226,0.053978,0.549296,0.041902,0.676923,0.058456,0.925373,0.032347,0.718072,0.015627
0.20,0.876404,0.035084,0.338462,0.059148,0.792453,0.056240,0.839744,0.029466,0.728395,0.035054,0.903226,0.053978,0.535211,0.042003,0.676923,0.058456,0.940299,0.029164,0.725301,0.015503
0.30,0.865169,0.036409,0.338462,0.059148,0.716981,0.062468,0.846154,0.028980,0.734568,0.034800,0.903226,0.053978,0.535211,0.042003,0.723077,0.055935,0.940299,0.029164,0.725301,0.015503
0.40,0.820225,0.040935,0.323077,0.058456,0.830189,0.052068,0.858974,0.027956,0.685185,0.036603,0.935484,0.044853,0.521127,0.042070,0.723077,0.055935,0.895522,0.037651,0.714458,0.015687
0.50,0.831461,0.039905,0.276923,0.055935,0.811321,0.054257,0.839744,0.029466,0.685185,0.036603,0.935484,0.044853,0.542254,0.041957,0.738462,0.054934,0.820896,0.047198,0.706024,0.015823
0.60,0.764045,0.045262,0.230769,0.052666,0.735849,0.061139,0.775641,0.033507,0.623457,0.038185,0.935484,0.044853,0.507042,0.042103,0.738462,0.054934,0.746269,0.053563,0.654217,0.016519
0.70,0.797753,0.042819,0.169231,0.046869,0.735849,0.061139,0.737179,0.035355,0.623457,0.038185,0.903226,0.053978,0.492958,0.042103,0.692308,0.057692,0.731343,0.054562,0.637349,0.016698
0.80,0.651685,0.050788,0.107692,0.038749,0.679245,0.064729,0.544872,0.039999,0.543210,0.039258,0.774194,0.076337,0.457746,0.041957,0.507692,0.062493,0.537313,0.061374,0.520482,0.017351
0.90,0.101124,0.032139,0.000000,0.000000,0.075472,0.036631,0.032051,0.014148,0.395062,0.038528,0.129032,0.061205,0.366197,0.040572,0.892308,0.038749,0.029851,0.020947,0.238554,0.014803


==> data/ifeval_instruction_following/normal_defense_fair/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.709877,0.035766,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.728916,0.015439
0.10,0.808989,0.041904,0.353846,0.059770,0.849057,0.049645,0.871795,0.026853,0.734568,0.034800,0.967742,0.032258,0.563380,0.041768,0.738462,0.054934,0.925373,0.032347,0.740964,0.015216
0.20,0.797753,0.042819,0.323077,0.058456,0.811321,0.054257,0.865385,0.027415,0.709877,0.035766,0.935484,0.044853,0.549296,0.041902,0.753846,0.053846,0.895522,0.037651,0.724096,0.015524
0.30,0.853933,0.037648,0.323077,0.058456,0.792453,0.056240,0.878205,0.026269,0.716049,0.035537,0.935484,0.044853,0.549296,0.041902,0.784615,0.051386,0.910448,0.035147,0.736145,0.015307
0.40,0.797753,0.042819,0.323077,0.058456,0.773585,0.058037,0.865385,0.027415,0.709877,0.035766,0.967742,0.032258,0.549296,0.041902,0.753846,0.053846,0.925373,0.032347,0.725301,0.015503
0.50,0.842697,0.038812,0.261538,0.054934,0.792453,0.056240,0.846154,0.028980,0.660494,0.037320,0.903226,0.053978,0.507042,0.042103,0.661538,0.059148,0.805970,0.048677,0.686747,0.016109
0.60,0.764045,0.045262,0.184615,0.048498,0.830189,0.052068,0.724359,0.035891,0.629630,0.038058,0.870968,0.061205,0.528169,0.042041,0.569231,0.061898,0.761194,0.052481,0.637349,0.016698
0.70,0.662921,0.050391,0.153846,0.045100,0.679245,0.064729,0.596154,0.039411,0.598765,0.038629,0.709677,0.082872,0.471831,0.042041,0.584615,0.061599,0.597015,0.060376,0.556627,0.017254
0.80,0.528090,0.053216,0.092308,0.036182,0.528302,0.069226,0.391026,0.039196,0.481481,0.039378,0.483871,0.091240,0.394366,0.041157,0.523077,0.062433,0.492537,0.061539,0.431325,0.017201
0.90,0.382022,0.051795,0.030769,0.021586,0.283019,0.062468,0.173077,0.030387,0.345679,0.037482,0.322581,0.085347,0.366197,0.040572,0.384615,0.060813,0.373134,0.059532,0.296386,0.015861


==> data/ifeval_instruction_following/normal_defense_fair/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.369231,0.060325,0.773585,0.058037,0.846154,0.028980,0.703704,0.035987,0.903226,0.053978,0.528169,0.042041,0.692308,0.057692,0.925373,0.032347,0.718072,0.015627
0.10,0.831461,0.039905,0.369231,0.060325,0.773585,0.058037,0.865385,0.027415,0.697531,0.036200,0.967742,0.032258,0.542254,0.041957,0.692308,0.057692,0.895522,0.037651,0.721687,0.015566
0.20,0.865169,0.036409,0.323077,0.058456,0.773585,0.058037,0.865385,0.027415,0.672840,0.036976,0.903226,0.053978,0.542254,0.041957,0.692308,0.057692,0.820896,0.047198,0.708434,0.015785
0.30,0.764045,0.045262,0.323077,0.058456,0.811321,0.054257,0.820513,0.030824,0.629630,0.038058,0.967742,0.032258,0.478873,0.042070,0.676923,0.058456,0.761194,0.052481,0.668675,0.016348
0.40,0.786517,0.043681,0.323077,0.058456,0.811321,0.054257,0.865385,0.027415,0.623457,0.038185,0.935484,0.044853,0.535211,0.042003,0.676923,0.058456,0.686567,0.057101,0.680723,0.016192
0.50,0.820225,0.040935,0.338462,0.059148,0.754717,0.059666,0.858974,0.027956,0.604938,0.038528,0.903226,0.053978,0.528169,0.042041,0.646154,0.059770,0.641791,0.059019,0.668675,0.016348
0.60,0.831461,0.039905,0.323077,0.058456,0.754717,0.059666,0.833333,0.029934,0.543210,0.039258,0.935484,0.044853,0.556338,0.041839,0.676923,0.058456,0.641791,0.059019,0.660241,0.016450
0.70,0.820225,0.040935,0.200000,0.050000,0.773585,0.058037,0.775641,0.033507,0.506173,0.039403,0.935484,0.044853,0.514085,0.042091,0.723077,0.055935,0.597015,0.060376,0.625301,0.016812
0.80,0.775281,0.044495,0.230769,0.052666,0.603774,0.067828,0.724359,0.035891,0.407407,0.038724,0.935484,0.044853,0.471831,0.042041,0.676923,0.058456,0.492537,0.061539,0.563855,0.017224
0.90,0.662921,0.050391,0.092308,0.036182,0.490566,0.069325,0.551282,0.039949,0.339506,0.037320,0.870968,0.061205,0.464789,0.042003,0.584615,0.061599,0.462687,0.061374,0.474699,0.017343


==> data/ifeval_instruction_following/normal_defense_fair/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.10,0.719101,0.047910,0.400000,0.061237,0.716981,0.062468,0.750000,0.034780,0.629630,0.038058,1.000000,0.000000,0.584507,0.041502,0.723077,0.055935,0.716418,0.055482,0.669880,0.016333
0.20,0.674157,0.049962,0.307692,0.057692,0.528302,0.069226,0.647436,0.038375,0.654321,0.037482,1.000000,0.000000,0.492958,0.042103,0.707692,0.056853,0.402985,0.060376,0.589157,0.017087
0.30,0.573034,0.052729,0.107692,0.038749,0.320755,0.064729,0.480769,0.040131,0.598765,0.038629,1.000000,0.000000,0.464789,0.042003,0.523077,0.062433,0.164179,0.045598,0.468675,0.017332
0.40,0.528090,0.053216,0.061538,0.030039,0.396226,0.067828,0.358974,0.038530,0.598765,0.038629,0.967742,0.032258,0.457746,0.041957,0.476923,0.062433,0.089552,0.035147,0.430120,0.017195
0.50,0.370787,0.051490,0.000000,0.000000,0.264151,0.061139,0.211538,0.032803,0.487654,0.039394,0.935484,0.044853,0.443662,0.041839,0.338462,0.059148,0.059701,0.029164,0.333735,0.016377
0.60,0.314607,0.049501,0.000000,0.000000,0.113208,0.043939,0.153846,0.028980,0.432099,0.039040,0.806452,0.072131,0.394366,0.041157,0.230769,0.052666,0.044776,0.025457,0.273494,0.015482
0.70,0.134831,0.036409,0.000000,0.000000,0.132075,0.046952,0.147436,0.028477,0.413580,0.038812,0.548387,0.090859,0.373239,0.040732,0.169231,0.046869,0.044776,0.025457,0.232530,0.014672
0.80,0.112360,0.033665,0.000000,0.000000,0.056604,0.032046,0.108974,0.025029,0.339506,0.037320,0.322581,0.085347,0.330986,0.039629,0.123077,0.041066,0.044776,0.025457,0.184337,0.013467
0.90,0.134831,0.036409,0.000000,0.000000,0.037736,0.026425,0.102564,0.024369,0.308642,0.036405,0.258065,0.079889,0.281690,0.037882,0.092308,0.036182,0.029851,0.020947,0.163855,0.012856


==> data/ifeval_instruction_following/normal_defense_fair/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.523077,0.062433,0.792453,0.056240,0.903846,0.023679,0.746914,0.034265,1.000000,0.000000,0.661972,0.039837,0.923077,0.033309,0.925373,0.032347,0.796386,0.013986
0.10,0.831461,0.039905,0.492308,0.062493,0.830189,0.052068,0.878205,0.026269,0.740741,0.034537,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.20,0.808989,0.041904,0.538462,0.062315,0.830189,0.052068,0.891026,0.025029,0.709877,0.035766,0.967742,0.032258,0.654930,0.040035,0.892308,0.038749,0.925373,0.032347,0.780723,0.014370
0.30,0.775281,0.044495,0.553846,0.062137,0.849057,0.049645,0.884615,0.025662,0.679012,0.036793,1.000000,0.000000,0.697183,0.038695,0.892308,0.038749,0.955224,0.025457,0.783133,0.014313
0.40,0.865169,0.036409,0.538462,0.062315,0.849057,0.049645,0.884615,0.025662,0.654321,0.037482,1.000000,0.000000,0.711268,0.038164,0.907692,0.036182,0.895522,0.037651,0.785542,0.014255
0.50,0.820225,0.040935,0.538462,0.062315,0.886792,0.043939,0.884615,0.025662,0.666667,0.037152,1.000000,0.000000,0.669014,0.039629,0.923077,0.033309,0.880597,0.039914,0.778313,0.014427
0.60,0.831461,0.039905,0.538462,0.062315,0.830189,0.052068,0.871795,0.026853,0.641975,0.037784,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.850746,0.043862,0.765060,0.014725
0.70,0.786517,0.043681,0.523077,0.062433,0.754717,0.059666,0.878205,0.026269,0.654321,0.037482,1.000000,0.000000,0.669014,0.039629,0.876923,0.041066,0.805970,0.048677,0.751807,0.015003
0.80,0.741573,0.046666,0.292308,0.056853,0.471698,0.069226,0.714286,0.036522,0.500000,0.039406,1.000000,0.000000,0.584507,0.041502,0.784615,0.051386,0.651515,0.059101,0.615478,0.016927
0.90,0.617978,0.051795,0.061538,0.030039,0.301887,0.063662,0.383117,0.039303,0.419753,0.038895,0.677419,0.085347,0.464789,0.042003,0.692308,0.057692,0.439394,0.061560,0.438936,0.017267


==> data/ifeval_instruction_following/normal_defense_fair/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.523077,0.062433,0.792453,0.056240,0.903846,0.023679,0.746914,0.034265,1.000000,0.000000,0.661972,0.039837,0.923077,0.033309,0.925373,0.032347,0.796386,0.013986
0.10,0.842697,0.038812,0.523077,0.062433,0.773585,0.058037,0.897436,0.024369,0.716049,0.035537,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.925373,0.032347,0.785542,0.014255
0.20,0.775281,0.044495,0.507692,0.062493,0.811321,0.054257,0.878205,0.026269,0.679012,0.036793,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.925373,0.032347,0.768675,0.014646
0.30,0.797753,0.042819,0.523077,0.062433,0.830189,0.052068,0.878205,0.026269,0.679012,0.036793,1.000000,0.000000,0.661972,0.039837,0.907692,0.036182,0.925373,0.032347,0.773494,0.014538
0.40,0.764045,0.045262,0.538462,0.062315,0.849057,0.049645,0.884615,0.025662,0.697531,0.036200,1.000000,0.000000,0.676056,0.039411,0.923077,0.033309,0.910448,0.035147,0.779518,0.014399
0.50,0.808989,0.041904,0.523077,0.062433,0.811321,0.054257,0.916667,0.022200,0.648148,0.037636,1.000000,0.000000,0.683099,0.039183,0.892308,0.038749,0.835821,0.045598,0.769880,0.014619
0.60,0.808989,0.041904,0.492308,0.062493,0.830189,0.052068,0.833333,0.029934,0.660494,0.037320,1.000000,0.000000,0.640845,0.040402,0.923077,0.033309,0.746269,0.053563,0.743373,0.015170
0.70,0.752809,0.045985,0.446154,0.062137,0.735849,0.061139,0.769231,0.033842,0.586420,0.038812,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.701493,0.056327,0.698795,0.015934
0.80,0.719101,0.047910,0.246154,0.053846,0.622642,0.067219,0.589744,0.039509,0.518519,0.039378,0.677419,0.085347,0.549296,0.041902,0.784615,0.051386,0.582090,0.060711,0.575904,0.017164
0.90,0.348315,0.050788,0.061538,0.030039,0.264151,0.061139,0.096154,0.023679,0.395062,0.038528,0.193548,0.072131,0.345070,0.040035,0.507692,0.062493,0.119403,0.039914,0.269880,0.015417


==> data/ifeval_instruction_following/normal_defense_fair/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.10,0.842697,0.038812,0.553846,0.062137,0.849057,0.049645,0.903846,0.023679,0.734568,0.034800,1.000000,0.000000,0.619718,0.040883,0.907692,0.036182,0.910448,0.035147,0.789157,0.014167
0.20,0.808989,0.041904,0.569231,0.061898,0.849057,0.049645,0.903846,0.023679,0.740741,0.034537,1.000000,0.000000,0.654930,0.040035,0.892308,0.038749,0.925373,0.032347,0.793976,0.014047
0.30,0.820225,0.040935,0.538462,0.062315,0.830189,0.052068,0.884615,0.025662,0.740741,0.034537,0.967742,0.032258,0.633803,0.040572,0.907692,0.036182,0.925373,0.032347,0.784337,0.014284
0.40,0.786517,0.043681,0.507692,0.062493,0.811321,0.054257,0.897436,0.024369,0.703704,0.035987,0.935484,0.044853,0.654930,0.040035,0.923077,0.033309,0.925373,0.032347,0.775904,0.014483
0.50,0.808989,0.041904,0.476923,0.062433,0.830189,0.052068,0.865385,0.027415,0.685185,0.036603,0.903226,0.053978,0.647887,0.040224,0.846154,0.045100,0.865672,0.041975,0.754217,0.014954
0.60,0.775281,0.044495,0.369231,0.060325,0.849057,0.049645,0.750000,0.034780,0.635802,0.037924,0.903226,0.053978,0.626761,0.040732,0.784615,0.051386,0.761194,0.052481,0.695181,0.015988
0.70,0.606742,0.052071,0.307692,0.057692,0.735849,0.061139,0.608974,0.039196,0.598765,0.038629,0.677419,0.085347,0.605634,0.041157,0.707692,0.056853,0.597015,0.060376,0.600000,0.017015
0.80,0.561798,0.052892,0.200000,0.050000,0.566038,0.068730,0.448718,0.039949,0.462963,0.039297,0.322581,0.085347,0.478873,0.042070,0.600000,0.061237,0.492537,0.061539,0.467470,0.017329
0.90,0.393258,0.052071,0.015385,0.015385,0.339623,0.065674,0.173077,0.030387,0.351852,0.037636,0.290323,0.082872,0.422535,0.041599,0.461538,0.062315,0.164179,0.045598,0.298795,0.015898


==> data/ifeval_instruction_following/normal_defense_fair/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.865169,0.036409,0.507692,0.062493,0.811321,0.054257,0.884615,0.025662,0.740741,0.034537,1.000000,0.000000,0.711268,0.038164,0.923077,0.033309,0.925373,0.032347,0.801205,0.013861
0.10,0.831461,0.039905,0.538462,0.062315,0.811321,0.054257,0.878205,0.026269,0.716049,0.035537,1.000000,0.000000,0.669014,0.039629,0.923077,0.033309,0.910448,0.035147,0.785542,0.014255
0.20,0.797753,0.042819,0.553846,0.062137,0.830189,0.052068,0.884615,0.025662,0.716049,0.035537,1.000000,0.000000,0.683099,0.039183,0.907692,0.036182,0.850746,0.043862,0.781928,0.014342
0.30,0.853933,0.037648,0.538462,0.062315,0.849057,0.049645,0.910256,0.022957,0.691358,0.036405,0.967742,0.032258,0.683099,0.039183,0.923077,0.033309,0.835821,0.045598,0.786747,0.014226
0.40,0.820225,0.040935,0.538462,0.062315,0.792453,0.056240,0.897436,0.024369,0.697531,0.036200,0.967742,0.032258,0.661972,0.039837,0.907692,0.036182,0.731343,0.054562,0.765060,0.014725
0.50,0.808989,0.041904,0.507692,0.062493,0.811321,0.054257,0.923077,0.021403,0.617284,0.038306,0.967742,0.032258,0.690141,0.038944,0.923077,0.033309,0.671642,0.057806,0.753012,0.014978
0.60,0.808989,0.041904,0.523077,0.062433,0.811321,0.054257,0.903846,0.023679,0.623457,0.038185,0.967742,0.032258,0.683099,0.039183,0.892308,0.038749,0.656716,0.058444,0.746988,0.015099
0.70,0.820225,0.040935,0.538462,0.062315,0.792453,0.056240,0.865385,0.027415,0.604938,0.038528,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.597015,0.060376,0.731325,0.015395
0.80,0.808989,0.041904,0.507692,0.062493,0.622642,0.067219,0.801282,0.032051,0.518519,0.039378,1.000000,0.000000,0.647887,0.040224,0.861538,0.043173,0.582090,0.060711,0.680723,0.016192
0.90,0.752809,0.045985,0.353846,0.059770,0.264151,0.061139,0.519231,0.040131,0.395062,0.038528,1.000000,0.000000,0.669014,0.039629,0.846154,0.045100,0.552239,0.061209,0.562651,0.017229


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.716049,0.035537,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.730120,0.015417
0.05,0.808989,0.041904,0.353846,0.059770,0.754717,0.059666,0.826923,0.030387,0.709877,0.035766,0.903226,0.053978,0.528169,0.042041,0.692308,0.057692,0.865672,0.041975,0.704819,0.015842
0.10,0.853933,0.037648,0.307692,0.057692,0.754717,0.059666,0.839744,0.029466,0.740741,0.034537,0.903226,0.053978,0.542254,0.041957,0.676923,0.058456,0.865672,0.041975,0.715663,0.015667
0.15,0.842697,0.038812,0.261538,0.054934,0.679245,0.064729,0.756410,0.034478,0.691358,0.036405,0.870968,0.061205,0.521127,0.042070,0.723077,0.055935,0.805970,0.048677,0.674699,0.016271
0.20,0.876404,0.035084,0.184615,0.048498,0.603774,0.067828,0.756410,0.034478,0.716049,0.035537,0.903226,0.053978,0.514085,0.042091,0.738462,0.054934,0.746269,0.053563,0.668675,0.016348
0.25,0.842697,0.038812,0.153846,0.045100,0.603774,0.067828,0.737179,0.035355,0.685185,0.036603,0.903226,0.053978,0.507042,0.042103,0.707692,0.056853,0.731343,0.054562,0.648193,0.016585
0.30,0.820225,0.040935,0.107692,0.038749,0.566038,0.068730,0.750000,0.034780,0.697531,0.036200,0.903226,0.053978,0.471831,0.042041,0.661538,0.059148,0.582090,0.060711,0.622892,0.016833
0.35,0.808989,0.041904,0.123077,0.041066,0.547170,0.069028,0.647436,0.038375,0.703704,0.035987,0.935484,0.044853,0.450704,0.041902,0.692308,0.057692,0.477612,0.061484,0.595181,0.017048
0.40,0.786517,0.043681,0.061538,0.030039,0.415094,0.068331,0.647436,0.038375,0.685185,0.036603,0.903226,0.053978,0.457746,0.041957,0.615385,0.060813,0.343284,0.058444,0.559036,0.017244
0.45,0.741573,0.046666,0.076923,0.033309,0.396226,0.067828,0.564103,0.039830,0.660494,0.037320,0.774194,0.076337,0.401408,0.041281,0.538462,0.062315,0.238806,0.052481,0.504819,0.017365
0.50,0.696629,0.049006,0.046154,0.026227,0.377358,0.067219,0.538462,0.040042,0.629630,0.038058,0.806452,0.072131,0.408451,0.041396,0.507692,0.062493,0.194030,0.048677,0.481928,0.017354
0.55,0.651685,0.050788,0.000000,0.000000,0.301887,0.063662,0.410256,0.039509,0.611111,0.038420,0.677419,0.085347,0.401408,0.041281,0.446154,0.062137,0.104478,0.037651,0.422892,0.017158
0.60,0.651685,0.050788,0.000000,0.000000,0.320755,0.064729,0.378205,0.038951,0.580247,0.038895,0.741935,0.079889,0.366197,0.040572,0.338462,0.059148,0.149254,0.043862,0.403614,0.017040
0.65,0.595506,0.052319,0.000000,0.000000,0.264151,0.061139,0.307692,0.037072,0.555556,0.039162,0.677419,0.085347,0.352113,0.040224,0.369231,0.060325,0.119403,0.039914,0.371084,0.016779
0.70,0.573034,0.052729,0.015385,0.015385,0.264151,0.061139,0.243590,0.034478,0.462963,0.039297,0.483871,0.091240,0.330986,0.039629,0.276923,0.055935,0.104478,0.037651,0.320482,0.016208


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.353846,0.059770,0.698113,0.063662,0.833333,0.029934,0.746914,0.034265,0.870968,0.061205,0.563380,0.041768,0.692308,0.057692,0.895522,0.037651,0.720482,0.015586
0.05,0.865169,0.036409,0.369231,0.060325,0.792453,0.056240,0.839744,0.029466,0.685185,0.036603,0.967742,0.032258,0.570423,0.041688,0.646154,0.059770,0.940299,0.029164,0.724096,0.015524
0.10,0.786517,0.043681,0.353846,0.059770,0.773585,0.058037,0.858974,0.027956,0.709877,0.035766,0.935484,0.044853,0.556338,0.041839,0.692308,0.057692,0.895522,0.037651,0.718072,0.015627
0.15,0.876404,0.035084,0.369231,0.060325,0.754717,0.059666,0.820513,0.030824,0.679012,0.036793,0.935484,0.044853,0.556338,0.041839,0.646154,0.059770,0.940299,0.029164,0.714458,0.015687
0.20,0.842697,0.038812,0.353846,0.059770,0.773585,0.058037,0.826923,0.030387,0.734568,0.034800,0.935484,0.044853,0.570423,0.041688,0.676923,0.058456,0.955224,0.025457,0.728916,0.015439
0.25,0.853933,0.037648,0.369231,0.060325,0.811321,0.054257,0.871795,0.026853,0.697531,0.036200,0.935484,0.044853,0.549296,0.041902,0.692308,0.057692,0.955224,0.025457,0.732530,0.015374
0.30,0.808989,0.041904,0.353846,0.059770,0.773585,0.058037,0.871795,0.026853,0.685185,0.036603,0.903226,0.053978,0.521127,0.042070,0.661538,0.059148,0.910448,0.035147,0.709639,0.015766
0.35,0.865169,0.036409,0.369231,0.060325,0.773585,0.058037,0.826923,0.030387,0.722222,0.035300,0.935484,0.044853,0.521127,0.042070,0.692308,0.057692,0.895522,0.037651,0.718072,0.015627
0.40,0.842697,0.038812,0.353846,0.059770,0.811321,0.054257,0.884615,0.025662,0.703704,0.035987,0.935484,0.044853,0.528169,0.042041,0.661538,0.059148,0.940299,0.029164,0.726506,0.015482
0.45,0.853933,0.037648,0.307692,0.057692,0.754717,0.059666,0.891026,0.025029,0.709877,0.035766,0.935484,0.044853,0.549296,0.041902,0.723077,0.055935,0.895522,0.037651,0.727711,0.015460
0.50,0.865169,0.036409,0.307692,0.057692,0.792453,0.056240,0.846154,0.028980,0.691358,0.036405,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.910448,0.035147,0.722892,0.015545
0.55,0.887640,0.033665,0.307692,0.057692,0.773585,0.058037,0.884615,0.025662,0.685185,0.036603,0.903226,0.053978,0.528169,0.042041,0.784615,0.051386,0.895522,0.037651,0.726506,0.015482
0.60,0.831461,0.039905,0.230769,0.052666,0.754717,0.059666,0.903846,0.023679,0.728395,0.035054,0.935484,0.044853,0.528169,0.042041,0.800000,0.050000,0.835821,0.045598,0.722892,0.015545
0.65,0.831461,0.039905,0.261538,0.054934,0.792453,0.056240,0.865385,0.027415,0.685185,0.036603,0.935484,0.044853,0.485915,0.042091,0.784615,0.051386,0.761194,0.052481,0.697590,0.015952
0.70,0.853933,0.037648,0.246154,0.053846,0.773585,0.058037,0.833333,0.029934,0.709877,0.035766,0.935484,0.044853,0.535211,0.042003,0.738462,0.054934,0.716418,0.055482,0.697590,0.015952


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.709877,0.035766,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.728916,0.015439
0.05,0.853933,0.037648,0.353846,0.059770,0.792453,0.056240,0.858974,0.027956,0.703704,0.035987,0.870968,0.061205,0.584507,0.041502,0.676923,0.058456,0.925373,0.032347,0.728916,0.015439
0.10,0.820225,0.040935,0.369231,0.060325,0.754717,0.059666,0.839744,0.029466,0.734568,0.034800,0.935484,0.044853,0.556338,0.041839,0.692308,0.057692,0.910448,0.035147,0.724096,0.015524
0.15,0.831461,0.039905,0.353846,0.059770,0.792453,0.056240,0.833333,0.029934,0.691358,0.036405,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.910448,0.035147,0.720482,0.015586
0.20,0.842697,0.038812,0.353846,0.059770,0.773585,0.058037,0.846154,0.028980,0.722222,0.035300,0.935484,0.044853,0.556338,0.041839,0.707692,0.056853,0.925373,0.032347,0.727711,0.015460
0.25,0.842697,0.038812,0.338462,0.059148,0.811321,0.054257,0.852564,0.028477,0.722222,0.035300,0.903226,0.053978,0.556338,0.041839,0.692308,0.057692,0.895522,0.037651,0.725301,0.015503
0.30,0.853933,0.037648,0.369231,0.060325,0.811321,0.054257,0.871795,0.026853,0.728395,0.035054,0.935484,0.044853,0.528169,0.042041,0.676923,0.058456,0.865672,0.041975,0.726506,0.015482
0.35,0.820225,0.040935,0.338462,0.059148,0.811321,0.054257,0.878205,0.026269,0.734568,0.034800,0.935484,0.044853,0.570423,0.041688,0.738462,0.054934,0.880597,0.039914,0.736145,0.015307
0.40,0.853933,0.037648,0.338462,0.059148,0.811321,0.054257,0.865385,0.027415,0.740741,0.034537,0.935484,0.044853,0.549296,0.041902,0.707692,0.056853,0.895522,0.037651,0.733735,0.015351
0.45,0.842697,0.038812,0.338462,0.059148,0.811321,0.054257,0.871795,0.026853,0.740741,0.034537,0.935484,0.044853,0.542254,0.041957,0.769231,0.052666,0.865672,0.041975,0.734940,0.015329
0.50,0.865169,0.036409,0.338462,0.059148,0.773585,0.058037,0.858974,0.027956,0.709877,0.035766,0.967742,0.032258,0.591549,0.041396,0.815385,0.048498,0.925373,0.032347,0.744578,0.015146
0.55,0.808989,0.041904,0.323077,0.058456,0.792453,0.056240,0.846154,0.028980,0.740741,0.034537,0.935484,0.044853,0.577465,0.041599,0.784615,0.051386,0.895522,0.037651,0.733735,0.015351
0.60,0.820225,0.040935,0.292308,0.056853,0.849057,0.049645,0.820513,0.030824,0.746914,0.034265,0.903226,0.053978,0.521127,0.042070,0.815385,0.048498,0.895522,0.037651,0.724096,0.015524
0.65,0.820225,0.040935,0.276923,0.055935,0.849057,0.049645,0.820513,0.030824,0.722222,0.035300,0.838710,0.067151,0.570423,0.041688,0.738462,0.054934,0.850746,0.043862,0.714458,0.015687
0.70,0.808989,0.041904,0.200000,0.050000,0.754717,0.059666,0.737179,0.035355,0.648148,0.037636,0.612903,0.088929,0.492958,0.042103,0.707692,0.056853,0.626866,0.059532,0.628916,0.016779


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.709877,0.035766,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.728916,0.015439
0.05,0.865169,0.036409,0.338462,0.059148,0.849057,0.049645,0.852564,0.028477,0.716049,0.035537,0.903226,0.053978,0.563380,0.041768,0.707692,0.056853,0.910448,0.035147,0.732530,0.015374
0.10,0.831461,0.039905,0.338462,0.059148,0.754717,0.059666,0.833333,0.029934,0.709877,0.035766,0.903226,0.053978,0.542254,0.041957,0.676923,0.058456,0.895522,0.037651,0.710843,0.015746
0.15,0.865169,0.036409,0.323077,0.058456,0.792453,0.056240,0.826923,0.030387,0.728395,0.035054,0.903226,0.053978,0.605634,0.041157,0.646154,0.059770,0.910448,0.035147,0.727711,0.015460
0.20,0.820225,0.040935,0.338462,0.059148,0.754717,0.059666,0.858974,0.027956,0.740741,0.034537,0.903226,0.053978,0.535211,0.042003,0.723077,0.055935,0.880597,0.039914,0.721687,0.015566
0.25,0.831461,0.039905,0.338462,0.059148,0.773585,0.058037,0.839744,0.029466,0.728395,0.035054,0.935484,0.044853,0.556338,0.041839,0.707692,0.056853,0.865672,0.041975,0.720482,0.015586
0.30,0.853933,0.037648,0.353846,0.059770,0.754717,0.059666,0.826923,0.030387,0.703704,0.035987,0.903226,0.053978,0.570423,0.041688,0.661538,0.059148,0.895522,0.037651,0.715663,0.015667
0.35,0.808989,0.041904,0.338462,0.059148,0.773585,0.058037,0.865385,0.027415,0.734568,0.034800,0.870968,0.061205,0.542254,0.041957,0.661538,0.059148,0.925373,0.032347,0.720482,0.015586
0.40,0.820225,0.040935,0.338462,0.059148,0.792453,0.056240,0.858974,0.027956,0.753086,0.033985,0.935484,0.044853,0.556338,0.041839,0.692308,0.057692,0.910448,0.035147,0.731325,0.015395
0.45,0.887640,0.033665,0.323077,0.058456,0.773585,0.058037,0.846154,0.028980,0.703704,0.035987,0.870968,0.061205,0.535211,0.042003,0.738462,0.054934,0.925373,0.032347,0.722892,0.015545
0.50,0.797753,0.042819,0.323077,0.058456,0.773585,0.058037,0.820513,0.030824,0.666667,0.037152,0.903226,0.053978,0.570423,0.041688,0.753846,0.053846,0.880597,0.039914,0.706024,0.015823
0.55,0.808989,0.041904,0.307692,0.057692,0.830189,0.052068,0.833333,0.029934,0.697531,0.036200,0.741935,0.079889,0.563380,0.041768,0.753846,0.053846,0.880597,0.039914,0.710843,0.015746
0.60,0.842697,0.038812,0.276923,0.055935,0.811321,0.054257,0.826923,0.030387,0.703704,0.035987,0.677419,0.085347,0.549296,0.041902,0.769231,0.052666,0.895522,0.037651,0.708434,0.015785
0.65,0.786517,0.043681,0.200000,0.050000,0.849057,0.049645,0.801282,0.032051,0.629630,0.038058,0.612903,0.088929,0.535211,0.042003,0.753846,0.053846,0.791045,0.050044,0.665060,0.016392
0.70,0.696629,0.049006,0.169231,0.046869,0.792453,0.056240,0.679487,0.037484,0.604938,0.038528,0.548387,0.090859,0.500000,0.042108,0.630769,0.060325,0.701493,0.056327,0.596386,0.017040


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.853933,0.037648,0.338462,0.059148,0.792453,0.056240,0.846154,0.028980,0.716049,0.035537,0.967742,0.032258,0.556338,0.041839,0.723077,0.055935,0.925373,0.032347,0.730120,0.015417
0.05,0.842697,0.038812,0.353846,0.059770,0.754717,0.059666,0.820513,0.030824,0.703704,0.035987,0.935484,0.044853,0.549296,0.041902,0.692308,0.057692,0.925373,0.032347,0.715663,0.015667
0.10,0.842697,0.038812,0.353846,0.059770,0.792453,0.056240,0.839744,0.029466,0.709877,0.035766,0.967742,0.032258,0.556338,0.041839,0.676923,0.058456,0.910448,0.035147,0.722892,0.015545
0.15,0.865169,0.036409,0.353846,0.059770,0.716981,0.062468,0.846154,0.028980,0.691358,0.036405,0.935484,0.044853,0.549296,0.041902,0.707692,0.056853,0.925373,0.032347,0.719277,0.015607
0.20,0.831461,0.039905,0.353846,0.059770,0.754717,0.059666,0.858974,0.027956,0.666667,0.037152,0.935484,0.044853,0.556338,0.041839,0.707692,0.056853,0.850746,0.043862,0.710843,0.015746
0.25,0.831461,0.039905,0.338462,0.059148,0.811321,0.054257,0.852564,0.028477,0.672840,0.036976,0.967742,0.032258,0.528169,0.042041,0.738462,0.054934,0.865672,0.041975,0.713253,0.015707
0.30,0.831461,0.039905,0.307692,0.057692,0.773585,0.058037,0.839744,0.029466,0.660494,0.037320,0.935484,0.044853,0.542254,0.041957,0.723077,0.055935,0.820896,0.047198,0.700000,0.015916
0.35,0.786517,0.043681,0.323077,0.058456,0.792453,0.056240,0.858974,0.027956,0.660494,0.037320,0.967742,0.032258,0.570423,0.041688,0.769231,0.052666,0.820896,0.047198,0.710843,0.015746
0.40,0.797753,0.042819,0.323077,0.058456,0.754717,0.059666,0.865385,0.027415,0.635802,0.037924,0.935484,0.044853,0.549296,0.041902,0.692308,0.057692,0.791045,0.050044,0.692771,0.016023
0.45,0.808989,0.041904,0.323077,0.058456,0.735849,0.061139,0.865385,0.027415,0.635802,0.037924,0.967742,0.032258,0.542254,0.041957,0.676923,0.058456,0.746269,0.053563,0.687952,0.016092
0.50,0.808989,0.041904,0.323077,0.058456,0.773585,0.058037,0.846154,0.028980,0.660494,0.037320,0.935484,0.044853,0.591549,0.041396,0.676923,0.058456,0.671642,0.057806,0.692771,0.016023
0.55,0.808989,0.041904,0.307692,0.057692,0.754717,0.059666,0.846154,0.028980,0.586420,0.038812,0.870968,0.061205,0.584507,0.041502,0.676923,0.058456,0.671642,0.057806,0.672289,0.016302
0.60,0.797753,0.042819,0.307692,0.057692,0.792453,0.056240,0.820513,0.030824,0.543210,0.039258,0.903226,0.053978,0.591549,0.041396,0.692308,0.057692,0.611940,0.059984,0.659036,0.016464
0.65,0.831461,0.039905,0.307692,0.057692,0.716981,0.062468,0.788462,0.032803,0.500000,0.039406,0.903226,0.053978,0.542254,0.041957,0.753846,0.053846,0.626866,0.059532,0.640964,0.016661
0.70,0.842697,0.038812,0.261538,0.054934,0.698113,0.063662,0.762821,0.034165,0.493827,0.039403,1.000000,0.000000,0.542254,0.041957,0.723077,0.055935,0.611940,0.059984,0.631325,0.016756


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.740741,0.034537,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.05,0.764045,0.045262,0.461538,0.062315,0.811321,0.054257,0.788462,0.032803,0.685185,0.036603,0.935484,0.044853,0.598592,0.041281,0.815385,0.048498,0.656716,0.058444,0.706024,0.015823
0.10,0.651685,0.050788,0.353846,0.059770,0.679245,0.064729,0.679487,0.037484,0.641975,0.037784,1.000000,0.000000,0.535211,0.042003,0.676923,0.058456,0.492537,0.061539,0.615663,0.016895
0.15,0.685393,0.049501,0.215385,0.051386,0.547170,0.069028,0.551282,0.039949,0.654321,0.037482,1.000000,0.000000,0.535211,0.042003,0.646154,0.059770,0.283582,0.055482,0.559036,0.017244
0.20,0.651685,0.050788,0.107692,0.038749,0.377358,0.067219,0.416667,0.039599,0.623457,0.038185,0.935484,0.044853,0.457746,0.041957,0.615385,0.060813,0.089552,0.035147,0.471084,0.017337
0.25,0.539326,0.053135,0.030769,0.021586,0.283019,0.062468,0.333333,0.037864,0.555556,0.039162,0.935484,0.044853,0.436620,0.041768,0.569231,0.061898,0.104478,0.037651,0.412048,0.017095
0.30,0.483146,0.053270,0.015385,0.015385,0.226415,0.058037,0.179487,0.030824,0.549383,0.039213,0.935484,0.044853,0.429577,0.041688,0.507692,0.062493,0.074627,0.032347,0.362651,0.016698
0.35,0.438202,0.052892,0.015385,0.015385,0.226415,0.058037,0.185897,0.031247,0.530864,0.039330,0.935484,0.044853,0.408451,0.041396,0.384615,0.060813,0.059701,0.029164,0.340964,0.016464
0.40,0.370787,0.051490,0.000000,0.000000,0.150943,0.049645,0.153846,0.028980,0.462963,0.039297,0.903226,0.053978,0.387324,0.041024,0.276923,0.055935,0.059701,0.029164,0.295181,0.015842
0.45,0.292135,0.048476,0.000000,0.000000,0.113208,0.043939,0.141026,0.027956,0.407407,0.038724,0.741935,0.079889,0.394366,0.041157,0.230769,0.052666,0.029851,0.020947,0.260241,0.015239
0.50,0.224719,0.044495,0.000000,0.000000,0.132075,0.046952,0.115385,0.025662,0.395062,0.038528,0.548387,0.090859,0.373239,0.040732,0.200000,0.050000,0.044776,0.025457,0.234940,0.014725
0.55,0.168539,0.039905,0.000000,0.000000,0.094340,0.040535,0.115385,0.025662,0.382716,0.038306,0.419355,0.090092,0.345070,0.040035,0.230769,0.052666,0.029851,0.020947,0.215663,0.014284
0.60,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.102564,0.024369,0.370370,0.038058,0.322581,0.085347,0.330986,0.039629,0.153846,0.045100,0.044776,0.025457,0.193976,0.013733
0.65,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.128205,0.026853,0.345679,0.037482,0.225806,0.076337,0.288732,0.038164,0.138462,0.043173,0.029851,0.020947,0.180723,0.013364
0.70,0.134831,0.036409,0.000000,0.000000,0.056604,0.032046,0.115385,0.025662,0.327160,0.036976,0.225806,0.076337,0.302817,0.038695,0.184615,0.048498,0.029851,0.020947,0.180723,0.013364


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.842697,0.038812,0.523077,0.062433,0.792453,0.056240,0.903846,0.023679,0.746914,0.034265,1.000000,0.000000,0.661972,0.039837,0.923077,0.033309,0.925373,0.032347,0.795181,0.014017
0.05,0.842697,0.038812,0.476923,0.062433,0.735849,0.061139,0.903846,0.023679,0.709877,0.035766,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.925373,0.032347,0.781928,0.014342
0.10,0.831461,0.039905,0.507692,0.062493,0.811321,0.054257,0.897436,0.024369,0.728395,0.035054,0.967742,0.032258,0.661972,0.039837,0.907692,0.036182,0.940299,0.029164,0.787952,0.014197
0.15,0.831461,0.039905,0.523077,0.062433,0.792453,0.056240,0.884615,0.025662,0.728395,0.035054,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.925373,0.032347,0.786747,0.014226
0.20,0.831461,0.039905,0.523077,0.062433,0.867925,0.046952,0.897436,0.024369,0.722222,0.035300,1.000000,0.000000,0.669014,0.039629,0.923077,0.033309,0.925373,0.032347,0.793976,0.014047
0.25,0.842697,0.038812,0.538462,0.062315,0.830189,0.052068,0.871795,0.026853,0.746914,0.034265,1.000000,0.000000,0.683099,0.039183,0.907692,0.036182,0.940299,0.029164,0.796386,0.013986
0.30,0.775281,0.044495,0.538462,0.062315,0.849057,0.049645,0.897436,0.024369,0.728395,0.035054,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.925373,0.032347,0.789157,0.014167
0.35,0.820225,0.040935,0.507692,0.062493,0.849057,0.049645,0.891026,0.025029,0.709877,0.035766,1.000000,0.000000,0.661972,0.039837,0.923077,0.033309,0.910448,0.035147,0.784337,0.014284
0.40,0.831461,0.039905,0.523077,0.062433,0.830189,0.052068,0.878205,0.026269,0.697531,0.036200,1.000000,0.000000,0.661972,0.039837,0.907692,0.036182,0.925373,0.032347,0.780723,0.014370
0.45,0.831461,0.039905,0.523077,0.062433,0.811321,0.054257,0.891026,0.025029,0.709877,0.035766,0.967742,0.032258,0.690141,0.038944,0.892308,0.038749,0.910448,0.035147,0.785542,0.014255
0.50,0.831461,0.039905,0.553846,0.062137,0.830189,0.052068,0.884615,0.025662,0.722222,0.035300,0.967742,0.032258,0.704225,0.038435,0.907692,0.036182,0.910448,0.035147,0.793976,0.014047
0.55,0.808989,0.041904,0.553846,0.062137,0.716981,0.062468,0.878205,0.026269,0.685185,0.036603,1.000000,0.000000,0.661972,0.039837,0.892308,0.038749,0.820896,0.047198,0.761446,0.014803
0.60,0.808989,0.041904,0.523077,0.062433,0.811321,0.054257,0.878205,0.026269,0.716049,0.035537,0.967742,0.032258,0.690141,0.038944,0.907692,0.036182,0.746269,0.053563,0.769880,0.014619
0.65,0.831461,0.039905,0.553846,0.062137,0.792453,0.056240,0.871795,0.026853,0.703704,0.035987,0.967742,0.032258,0.683099,0.039183,0.892308,0.038749,0.761194,0.052481,0.768675,0.014646
0.70,0.820225,0.040935,0.523077,0.062433,0.773585,0.058037,0.878205,0.026269,0.660494,0.037320,0.935484,0.044853,0.654930,0.040035,0.892308,0.038749,0.791045,0.050044,0.753012,0.014978


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.740741,0.034537,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.05,0.842697,0.038812,0.476923,0.062433,0.754717,0.059666,0.884615,0.025662,0.734568,0.034800,1.000000,0.000000,0.704225,0.038435,0.907692,0.036182,0.940299,0.029164,0.790361,0.014137
0.10,0.865169,0.036409,0.538462,0.062315,0.773585,0.058037,0.891026,0.025029,0.716049,0.035537,1.000000,0.000000,0.647887,0.040224,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.15,0.865169,0.036409,0.523077,0.062433,0.849057,0.049645,0.878205,0.026269,0.703704,0.035987,1.000000,0.000000,0.669014,0.039629,0.892308,0.038749,0.940299,0.029164,0.787952,0.014197
0.20,0.842697,0.038812,0.538462,0.062315,0.811321,0.054257,0.903846,0.023679,0.728395,0.035054,1.000000,0.000000,0.690141,0.038944,0.907692,0.036182,0.925373,0.032347,0.797590,0.013955
0.25,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.884615,0.025662,0.734568,0.034800,0.935484,0.044853,0.640845,0.040402,0.907692,0.036182,0.940299,0.029164,0.779518,0.014399
0.30,0.808989,0.041904,0.538462,0.062315,0.811321,0.054257,0.910256,0.022957,0.703704,0.035987,0.967742,0.032258,0.654930,0.040035,0.892308,0.038749,0.910448,0.035147,0.780723,0.014370
0.35,0.820225,0.040935,0.553846,0.062137,0.811321,0.054257,0.897436,0.024369,0.728395,0.035054,0.967742,0.032258,0.683099,0.039183,0.892308,0.038749,0.925373,0.032347,0.791566,0.014108
0.40,0.808989,0.041904,0.523077,0.062433,0.830189,0.052068,0.891026,0.025029,0.746914,0.034265,0.967742,0.032258,0.676056,0.039411,0.892308,0.038749,0.940299,0.029164,0.791566,0.014108
0.45,0.820225,0.040935,0.553846,0.062137,0.849057,0.049645,0.903846,0.023679,0.734568,0.034800,0.967742,0.032258,0.683099,0.039183,0.923077,0.033309,0.940299,0.029164,0.800000,0.013893
0.50,0.820225,0.040935,0.538462,0.062315,0.867925,0.046952,0.897436,0.024369,0.746914,0.034265,0.967742,0.032258,0.676056,0.039411,0.923077,0.033309,0.925373,0.032347,0.798795,0.013924
0.55,0.831461,0.039905,0.538462,0.062315,0.830189,0.052068,0.884615,0.025662,0.746914,0.034265,0.935484,0.044853,0.669014,0.039629,0.923077,0.033309,0.925373,0.032347,0.792771,0.014077
0.60,0.820225,0.040935,0.538462,0.062315,0.811321,0.054257,0.903846,0.023679,0.777778,0.032765,0.935484,0.044853,0.661972,0.039837,0.907692,0.036182,0.850746,0.043862,0.791566,0.014108
0.65,0.831461,0.039905,0.523077,0.062433,0.849057,0.049645,0.871795,0.026853,0.746914,0.034265,0.935484,0.044853,0.676056,0.039411,0.892308,0.038749,0.865672,0.041975,0.784337,0.014284
0.70,0.820225,0.040935,0.430769,0.061898,0.792453,0.056240,0.756410,0.034478,0.660494,0.037320,0.903226,0.053978,0.633803,0.040572,0.861538,0.043173,0.701493,0.056327,0.709639,0.015766


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.831461,0.039905,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.740741,0.034537,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.785542,0.014255
0.05,0.820225,0.040935,0.538462,0.062315,0.811321,0.054257,0.903846,0.023679,0.722222,0.035300,1.000000,0.000000,0.690141,0.038944,0.892308,0.038749,0.910448,0.035147,0.791566,0.014108
0.10,0.842697,0.038812,0.523077,0.062433,0.830189,0.052068,0.884615,0.025662,0.722222,0.035300,1.000000,0.000000,0.683099,0.039183,0.923077,0.033309,0.925373,0.032347,0.792771,0.014077
0.15,0.808989,0.041904,0.553846,0.062137,0.754717,0.059666,0.910256,0.022957,0.703704,0.035987,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.781928,0.014342
0.20,0.808989,0.041904,0.538462,0.062315,0.773585,0.058037,0.884615,0.025662,0.709877,0.035766,1.000000,0.000000,0.661972,0.039837,0.892308,0.038749,0.925373,0.032347,0.778313,0.014427
0.25,0.808989,0.041904,0.523077,0.062433,0.792453,0.056240,0.903846,0.023679,0.703704,0.035987,1.000000,0.000000,0.669014,0.039629,0.923077,0.033309,0.925373,0.032347,0.784337,0.014284
0.30,0.820225,0.040935,0.538462,0.062315,0.792453,0.056240,0.878205,0.026269,0.740741,0.034537,1.000000,0.000000,0.647887,0.040224,0.938462,0.030039,0.910448,0.035147,0.785542,0.014255
0.35,0.808989,0.041904,0.538462,0.062315,0.830189,0.052068,0.891026,0.025029,0.746914,0.034265,1.000000,0.000000,0.690141,0.038944,0.923077,0.033309,0.925373,0.032347,0.797590,0.013955
0.40,0.820225,0.040935,0.553846,0.062137,0.849057,0.049645,0.923077,0.021403,0.728395,0.035054,1.000000,0.000000,0.669014,0.039629,0.907692,0.036182,0.940299,0.029164,0.800000,0.013893
0.45,0.764045,0.045262,0.553846,0.062137,0.867925,0.046952,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.697183,0.038695,0.923077,0.033309,0.940299,0.029164,0.796386,0.013986
0.50,0.786517,0.043681,0.553846,0.062137,0.849057,0.049645,0.891026,0.025029,0.759259,0.033694,0.935484,0.044853,0.669014,0.039629,0.892308,0.038749,0.940299,0.029164,0.792771,0.014077
0.55,0.786517,0.043681,0.553846,0.062137,0.773585,0.058037,0.884615,0.025662,0.734568,0.034800,0.935484,0.044853,0.704225,0.038435,0.846154,0.045100,0.940299,0.029164,0.784337,0.014284
0.60,0.831461,0.039905,0.523077,0.062433,0.849057,0.049645,0.891026,0.025029,0.753086,0.033985,0.903226,0.053978,0.676056,0.039411,0.876923,0.041066,0.940299,0.029164,0.792771,0.014077
0.65,0.831461,0.039905,0.507692,0.062493,0.830189,0.052068,0.865385,0.027415,0.765432,0.033394,0.838710,0.067151,0.633803,0.040572,0.830769,0.046869,0.850746,0.043862,0.767470,0.014672
0.70,0.775281,0.044495,0.415385,0.061599,0.905660,0.040535,0.730769,0.035628,0.672840,0.036976,0.870968,0.061205,0.605634,0.041157,0.769231,0.052666,0.776119,0.051310,0.701205,0.015898


==> data/ifeval_instruction_following/normal_defense_forced_defense_tokens/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,change_case,change_case_err,combination,combination_err,detectable_content,detectable_content_err,detectable_format,detectable_format_err,keywords,keywords_err,language,language_err,length_constraints,length_constraints_err,punctuation,punctuation_err,startend,startend_err,overall,overall_err
0.00,0.820225,0.040935,0.523077,0.062433,0.754717,0.059666,0.891026,0.025029,0.734568,0.034800,1.000000,0.000000,0.654930,0.040035,0.907692,0.036182,0.925373,0.032347,0.783133,0.014313
0.05,0.853933,0.037648,0.507692,0.062493,0.792453,0.056240,0.897436,0.024369,0.709877,0.035766,1.000000,0.000000,0.647887,0.040224,0.907692,0.036182,0.910448,0.035147,0.781928,0.014342
0.10,0.808989,0.041904,0.492308,0.062493,0.754717,0.059666,0.903846,0.023679,0.716049,0.035537,1.000000,0.000000,0.704225,0.038435,0.907692,0.036182,0.895522,0.037651,0.784337,0.014284
0.15,0.831461,0.039905,0.538462,0.062315,0.773585,0.058037,0.891026,0.025029,0.697531,0.036200,1.000000,0.000000,0.676056,0.039411,0.907692,0.036182,0.910448,0.035147,0.781928,0.014342
0.20,0.808989,0.041904,0.538462,0.062315,0.830189,0.052068,0.858974,0.027956,0.716049,0.035537,1.000000,0.000000,0.697183,0.038695,0.923077,0.033309,0.895522,0.037651,0.784337,0.014284
0.25,0.820225,0.040935,0.553846,0.062137,0.830189,0.052068,0.884615,0.025662,0.703704,0.035987,1.000000,0.000000,0.683099,0.039183,0.907692,0.036182,0.865672,0.041975,0.783133,0.014313
0.30,0.820225,0.040935,0.523077,0.062433,0.811321,0.054257,0.871795,0.026853,0.703704,0.035987,1.000000,0.000000,0.676056,0.039411,0.892308,0.038749,0.835821,0.045598,0.772289,0.014565
0.35,0.853933,0.037648,0.538462,0.062315,0.811321,0.054257,0.897436,0.024369,0.672840,0.036976,1.000000,0.000000,0.661972,0.039837,0.876923,0.041066,0.805970,0.048677,0.769880,0.014619
0.40,0.797753,0.042819,0.538462,0.062315,0.811321,0.054257,0.891026,0.025029,0.722222,0.035300,0.967742,0.032258,0.647887,0.040224,0.907692,0.036182,0.776119,0.051310,0.768675,0.014646
0.45,0.820225,0.040935,0.507692,0.062493,0.867925,0.046952,0.910256,0.022957,0.703704,0.035987,1.000000,0.000000,0.718310,0.037882,0.892308,0.038749,0.731343,0.054562,0.780723,0.014370
0.50,0.820225,0.040935,0.538462,0.062315,0.849057,0.049645,0.923077,0.021403,0.672840,0.036976,0.967742,0.032258,0.669014,0.039629,0.892308,0.038749,0.731343,0.054562,0.768675,0.014646
0.55,0.808989,0.041904,0.538462,0.062315,0.792453,0.056240,0.897436,0.024369,0.672840,0.036976,0.967742,0.032258,0.697183,0.038695,0.892308,0.038749,0.671642,0.057806,0.759036,0.014854
0.60,0.764045,0.045262,0.507692,0.062493,0.792453,0.056240,0.916667,0.022200,0.641975,0.037784,0.967742,0.032258,0.661972,0.039837,0.892308,0.038749,0.656716,0.058444,0.742169,0.015193
0.65,0.808989,0.041904,0.523077,0.062433,0.773585,0.058037,0.871795,0.026853,0.629630,0.038058,0.935484,0.044853,0.654930,0.040035,0.892308,0.038749,0.582090,0.060711,0.727711,0.015460
0.70,0.808989,0.041904,0.553846,0.062137,0.792453,0.056240,0.865385,0.027415,0.611111,0.038420,0.935484,0.044853,0.669014,0.039629,0.907692,0.036182,0.597015,0.060376,0.731325,0.015395


==> data/interpolation/snap_1k_2k/compression_0.1.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.1,0.36051,0.081721,0.342202,0.081968,0.48,0.0,25,1
0.2,0.1,0.388212,0.055155,0.363431,0.055217,0.52,0.0,50,1
0.4,0.1,0.327443,0.077091,0.306777,0.076613,0.44,0.0,25,1
0.6,0.1,0.307748,0.076759,0.287041,0.076511,0.48,0.0,25,1
0.8,0.1,0.266472,0.066479,0.237736,0.064267,0.48,0.0,25,1
1.0,0.1,0.250086,0.065494,0.222786,0.063552,0.48,0.0,25,1


==> data/interpolation/snap_1k_2k/compression_0.3.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.3,0.52643,0.067757,0.486217,0.06765,0.44,0.0,25,1
0.2,0.3,0.499643,0.043421,0.457982,0.042615,0.44,0.0,50,1
0.4,0.3,0.404451,0.067045,0.365503,0.064319,0.44,0.0,25,1
0.6,0.3,0.342161,0.062086,0.307908,0.05832,0.48,0.0,25,1
0.8,0.3,0.368527,0.066091,0.33353,0.062871,0.52,0.0,25,1
1.0,0.3,0.346284,0.064639,0.305462,0.061517,0.52,0.0,25,1


==> data/interpolation/snap_1k_2k/compression_0.5.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.5,0.431631,0.055245,0.36606,0.050226,0.44,0.0,25,1
0.2,0.5,0.470975,0.034626,0.39321,0.031742,0.4,0.0,50,1
0.4,0.5,0.4298,0.051427,0.359074,0.046228,0.44,0.0,25,1
0.6,0.5,0.413696,0.050589,0.341355,0.045775,0.4,0.0,25,1
0.8,0.5,0.333387,0.051684,0.270539,0.045219,0.4,0.0,25,1
1.0,0.5,0.347224,0.048748,0.278483,0.041914,0.4,0.0,25,1


==> data/interpolation/snap_1k_2k/compression_0.7.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.7,0.24519,0.034138,0.193333,0.027956,0.4,0.0,25,1
0.2,0.7,0.217539,0.024811,0.156545,0.017939,0.4,0.0,50,1
0.4,0.7,0.265017,0.03443,0.207848,0.028181,0.4,0.0,25,1
0.6,0.7,0.269464,0.036713,0.197438,0.02797,0.4,0.0,25,1
0.8,0.7,0.27668,0.032359,0.202799,0.025017,0.4,0.0,25,1
1.0,0.7,0.268717,0.031581,0.190969,0.025075,0.4,0.0,25,1


==> data/interpolation/streamingllm_ifeval_flipped_template/compression_0.1.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.1,0.205873,0.023992,0.162487,0.019612,0.721886,0.0,0.748489,0.0,0.630597,0.0,0.660448,0.0,99,1
0.2,0.1,0.185059,0.021903,0.161744,0.020315,0.649335,0.0,0.679565,0.0,0.535448,0.0,0.565299,0.0,99,1
0.4,0.1,0.183048,0.021836,0.162599,0.020628,0.637243,0.0,0.67231,0.0,0.526119,0.0,0.561567,0.0,99,1
0.6,0.1,0.191079,0.02344,0.174311,0.023031,0.633615,0.0,0.668682,0.0,0.520522,0.0,0.55597,0.0,99,1
0.8,0.1,0.213394,0.028533,0.193001,0.02736,0.633615,0.0,0.67231,0.0,0.51306,0.0,0.554104,0.0,99,1
1.0,0.1,0.179528,0.026138,0.160765,0.025132,0.623942,0.0,0.660218,0.0,0.507463,0.0,0.54291,0.0,99,1


==> data/interpolation/streamingllm_ifeval_flipped_template/compression_0.3.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.3,0.121052,0.01095,0.082541,0.00676,0.41717,0.0,0.442563,0.0,0.26306,0.0,0.294776,0.0,99,1
0.2,0.3,0.065527,0.00709,0.052204,0.006309,0.469166,0.0,0.496977,0.0,0.339552,0.0,0.367537,0.0,99,1
0.4,0.3,0.112357,0.012201,0.093401,0.010548,0.588875,0.0,0.614268,0.0,0.468284,0.0,0.494403,0.0,99,1
0.6,0.3,0.184816,0.017721,0.156763,0.015843,0.637243,0.0,0.678356,0.0,0.539179,0.0,0.574627,0.0,99,1
0.8,0.3,0.261226,0.022614,0.239597,0.021626,0.645707,0.0,0.679565,0.0,0.544776,0.0,0.574627,0.0,99,1
1.0,0.3,0.222886,0.021768,0.203718,0.020817,0.639661,0.0,0.667473,0.0,0.531716,0.0,0.554104,0.0,99,1


==> data/interpolation/streamingllm_ifeval_flipped_template/compression_0.5.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.5,0.045736,0.005223,0.033279,0.003239,0.171705,0.0,0.188634,0.0,0.098881,0.0,0.113806,0.0,99,1
0.2,0.5,0.047736,0.004194,0.037399,0.002941,0.281741,0.0,0.309553,0.0,0.199627,0.0,0.210821,0.0,99,1
0.4,0.5,0.067225,0.005479,0.05232,0.003964,0.384522,0.0,0.408706,0.0,0.294776,0.0,0.311567,0.0,99,1
0.6,0.5,0.120648,0.012063,0.099881,0.010944,0.495768,0.0,0.515115,0.0,0.393657,0.0,0.412313,0.0,99,1
0.8,0.5,0.198739,0.018763,0.166239,0.015853,0.573156,0.0,0.607013,0.0,0.473881,0.0,0.51306,0.0,99,1
1.0,0.5,0.315812,0.018915,0.285413,0.01752,0.621524,0.0,0.657799,0.0,0.518657,0.0,0.546642,0.0,99,1


==> data/interpolation/streamingllm_ifeval_flipped_template/compression_0.7.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.7,0.013772,0.00269,0.011604,0.001901,0.171705,0.0,0.195889,0.0,0.091418,0.0,0.110075,0.0,99,1
0.2,0.7,0.040677,0.006677,0.030569,0.004673,0.234583,0.0,0.259976,0.0,0.156716,0.0,0.175373,0.0,99,1
0.4,0.7,0.060718,0.010421,0.045648,0.007533,0.28416,0.0,0.315599,0.0,0.201493,0.0,0.220149,0.0,99,1
0.6,0.7,0.0915,0.012172,0.066406,0.008673,0.340992,0.0,0.368803,0.0,0.257463,0.0,0.279851,0.0,99,1
0.8,0.7,0.123124,0.013842,0.089414,0.009807,0.403869,0.0,0.442563,0.0,0.315299,0.0,0.345149,0.0,99,1
1.0,0.7,0.161695,0.01526,0.13218,0.012446,0.470375,0.0,0.505441,0.0,0.376866,0.0,0.402985,0.0,99,1


==> data/interpolation/streamingllm_ifeval_normal_template/compression_0.1.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.1,0.104953,0.018514,0.090529,0.018712,0.713253,0.0,0.744578,0.0,0.615955,0.0,0.653061,0.0,100,1
0.2,0.1,0.076953,0.009022,0.061848,0.008961,0.731325,0.0,0.761446,0.0,0.628942,0.0,0.667904,0.0,100,1
0.4,0.1,0.072489,0.004144,0.056076,0.00274,0.737349,0.0,0.76988,0.0,0.640074,0.0,0.682746,0.0,100,1
0.6,0.1,0.072752,0.00414,0.056076,0.00274,0.73012,0.0,0.762651,0.0,0.636364,0.0,0.679035,0.0,100,1
0.8,0.1,0.072662,0.004134,0.05604,0.002739,0.73253,0.0,0.756627,0.0,0.630798,0.0,0.664193,0.0,100,1
1.0,0.1,0.072662,0.004134,0.05604,0.002739,0.721687,0.0,0.754217,0.0,0.628942,0.0,0.669759,0.0,100,1


==> data/interpolation/streamingllm_ifeval_normal_template/compression_0.3.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.3,0.505145,0.042787,0.484266,0.043809,0.719277,0.0,0.745783,0.0,0.628942,0.0,0.664193,0.0,100,1
0.2,0.3,0.17506,0.023122,0.15069,0.022373,0.721687,0.0,0.745783,0.0,0.632653,0.0,0.660482,0.0,100,1
0.4,0.3,0.129404,0.016997,0.11088,0.016644,0.725301,0.0,0.754217,0.0,0.627087,0.0,0.662338,0.0,100,1
0.6,0.3,0.081396,0.007983,0.066358,0.007733,0.724096,0.0,0.753012,0.0,0.625232,0.0,0.660482,0.0,100,1
0.8,0.3,0.073622,0.005336,0.05697,0.003968,0.725301,0.0,0.754217,0.0,0.630798,0.0,0.664193,0.0,100,1
1.0,0.3,0.074552,0.005263,0.057691,0.003913,0.738554,0.0,0.76747,0.0,0.641929,0.0,0.673469,0.0,100,1


==> data/interpolation/streamingllm_ifeval_normal_template/compression_0.5.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.5,0.694586,0.037577,0.670196,0.039257,0.725301,0.0,0.745783,0.0,0.636364,0.0,0.662338,0.0,100,1
0.2,0.5,0.477541,0.031235,0.442652,0.03202,0.73012,0.0,0.757831,0.0,0.634508,0.0,0.669759,0.0,100,1
0.4,0.5,0.361025,0.025442,0.318532,0.024006,0.73012,0.0,0.76747,0.0,0.634508,0.0,0.680891,0.0,100,1
0.6,0.5,0.330519,0.024241,0.289741,0.023541,0.725301,0.0,0.753012,0.0,0.632653,0.0,0.667904,0.0,100,1
0.8,0.5,0.262598,0.022043,0.218125,0.020151,0.701205,0.0,0.736145,0.0,0.61039,0.0,0.653061,0.0,100,1
1.0,0.5,0.217744,0.017889,0.162067,0.015123,0.683133,0.0,0.720482,0.0,0.588126,0.0,0.632653,0.0,100,1


==> data/interpolation/streamingllm_ifeval_normal_template/compression_0.7.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,ifeval_instruction_strict_mean,ifeval_instruction_strict_sem,ifeval_instruction_loose_mean,ifeval_instruction_loose_sem,ifeval_prompt_strict_mean,ifeval_prompt_strict_sem,ifeval_prompt_loose_mean,ifeval_prompt_loose_sem,leak_count,ifeval_count
0.0,0.7,0.549721,0.026486,0.502016,0.027846,0.690361,0.0,0.73012,0.0,0.597403,0.0,0.64564,0.0,100,1
0.2,0.7,0.427383,0.025058,0.396991,0.025063,0.69759,0.0,0.73494,0.0,0.604824,0.0,0.641929,0.0,100,1
0.4,0.7,0.319281,0.020296,0.283518,0.020198,0.698795,0.0,0.73494,0.0,0.617811,0.0,0.658627,0.0,100,1
0.6,0.7,0.285876,0.017853,0.248872,0.017035,0.663855,0.0,0.701205,0.0,0.580705,0.0,0.625232,0.0,100,1
0.8,0.7,0.250353,0.017988,0.205342,0.01613,0.625301,0.0,0.661446,0.0,0.539889,0.0,0.58256,0.0,100,1
1.0,0.7,0.22151,0.015414,0.160817,0.012301,0.557831,0.0,0.580723,0.0,0.460111,0.0,0.487941,0.0,100,1


==> data/interpolation/tova_1k_2k/compression_0.1.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.1,0.195019,0.037765,0.181798,0.037677,0.48,0.0,75,1
0.2,0.1,0.187964,0.036517,0.173102,0.036265,0.48,0.0,75,1
0.4,0.1,0.237982,0.041856,0.224137,0.041839,0.48,0.0,75,1
0.6,0.1,0.182557,0.036344,0.168743,0.036193,0.48,0.0,75,1
0.8,0.1,0.195038,0.037769,0.18063,0.037721,0.48,0.0,75,1
1.0,0.1,0.182176,0.036305,0.167871,0.036168,0.48,0.0,75,1


==> data/interpolation/tova_1k_2k/compression_0.3.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.3,0.223112,0.038508,0.206193,0.037702,0.52,0.0,75,1
0.2,0.3,0.217775,0.037411,0.199529,0.036488,0.52,0.0,75,1
0.4,0.3,0.209397,0.037599,0.193241,0.036938,0.52,0.0,75,1
0.6,0.3,0.224008,0.038381,0.207337,0.03761,0.52,0.0,75,1
0.8,0.3,0.226595,0.038958,0.211877,0.038279,0.52,0.0,75,1
1.0,0.3,0.186905,0.035531,0.172946,0.034883,0.52,0.0,75,1


==> data/interpolation/tova_1k_2k/compression_0.5.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.5,0.310398,0.039048,0.279652,0.036669,0.44,0.0,75,1
0.2,0.5,0.296743,0.039075,0.268673,0.036966,0.44,0.0,75,1
0.4,0.5,0.271297,0.037798,0.244408,0.035509,0.44,0.0,75,1
0.6,0.5,0.203487,0.034489,0.183536,0.032528,0.44,0.0,75,1
0.8,0.5,0.221087,0.035485,0.199473,0.033442,0.48,0.0,75,1
1.0,0.5,0.203628,0.034616,0.183955,0.032805,0.48,0.0,75,1


==> data/interpolation/tova_1k_2k/compression_0.7.csv <==
interpolation_lambda,compression_ratio,leak_rouge1_mean,leak_rouge1_sem,leak_rougeL_mean,leak_rougeL_sem,longbench_mean,longbench_sem,leak_count,longbench_count
0.0,0.7,0.380232,0.030073,0.328744,0.026537,0.32,0.0,75,1
0.2,0.7,0.373713,0.029753,0.322764,0.026117,0.32,0.0,75,1
0.4,0.7,0.390789,0.030907,0.338962,0.027316,0.36,0.0,75,1
0.6,0.7,0.412713,0.030892,0.360907,0.02744,0.36,0.0,75,1
0.8,0.7,0.385324,0.031646,0.33865,0.028028,0.36,0.0,75,1
1.0,0.7,0.38684,0.032202,0.341914,0.028579,0.36,0.0,75,1


==> data/llm_judge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/knorm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.020000,0.017500
0.10,0.030000,0.022500
0.15,0.040000,0.027500
0.20,0.050000,0.032500
0.25,0.010000,0.005000
0.30,0.030000,0.025000
0.35,0.020000,0.015000
0.40,0.040000,0.037500
0.45,0.030000,0.017500
0.50,0.030000,0.022500
0.55,0.090000,0.065000
0.60,0.090000,0.055000
0.65,0.090000,0.055000
0.70,0.100000,0.067500
0.75,0.100000,0.062500
0.80,0.070000,0.045000
0.85,0.050000,0.032500
0.90,0.010000,0.007500


==> data/llm_judge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention.csv <==
compression_ratio,binary_score,severity_score
0.00,0.050000,0.042500
0.05,0.050000,0.045000
0.10,0.060000,0.050000
0.15,0.060000,0.050000
0.20,0.050000,0.042500
0.25,0.050000,0.042500
0.30,0.070000,0.052500
0.35,0.050000,0.037500
0.40,0.070000,0.057500
0.45,0.060000,0.047500
0.50,0.200000,0.182500
0.55,0.350000,0.300000
0.60,0.340000,0.317500
0.65,0.290000,0.247500
0.70,0.270000,0.242500
0.75,0.390000,0.315000
0.80,0.380000,0.340000
0.85,0.450000,0.377500
0.90,0.450000,0.360000


==> data/llm_judge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/snap.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.070000,0.060000
0.10,0.070000,0.065000
0.15,0.090000,0.080000
0.20,0.100000,0.090000
0.25,0.100000,0.090000
0.30,0.150000,0.127500
0.35,0.160000,0.137500
0.40,0.270000,0.235000
0.45,0.350000,0.332500
0.50,0.430000,0.397500
0.55,0.560000,0.527500
0.60,0.690000,0.647500
0.65,0.690000,0.607500
0.70,0.670000,0.617500
0.75,0.600000,0.560000
0.80,0.440000,0.392500
0.85,0.290000,0.235000
0.90,0.200000,0.132500


==> data/llm_judge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.020000,0.020000
0.10,0.030000,0.030000
0.15,0.080000,0.080000
0.20,0.100000,0.095000
0.25,0.220000,0.210000
0.30,0.580000,0.562500
0.35,0.670000,0.650000
0.40,0.730000,0.720000
0.45,0.820000,0.802500
0.50,0.850000,0.832500
0.55,0.860000,0.840000
0.60,0.870000,0.860000
0.65,0.910000,0.902500
0.70,0.790000,0.785000
0.75,0.670000,0.652500
0.80,0.530000,0.477500
0.85,0.270000,0.220000
0.90,0.030000,0.025000


==> data/llm_judge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/tova.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.040000,0.032500
0.10,0.050000,0.037500
0.15,0.030000,0.025000
0.20,0.040000,0.037500
0.25,0.060000,0.050000
0.30,0.080000,0.072500
0.35,0.100000,0.077500
0.40,0.190000,0.150000
0.45,0.140000,0.115000
0.50,0.200000,0.157500
0.55,0.350000,0.300000
0.60,0.400000,0.340000
0.65,0.460000,0.375000
0.70,0.490000,0.397500
0.75,0.500000,0.390000
0.80,0.480000,0.370000
0.85,0.390000,0.272500
0.90,0.300000,0.205000


==> data/llm_judge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/knorm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.060000,0.052500
0.10,0.050000,0.035000
0.15,0.060000,0.035000
0.20,0.050000,0.042500
0.25,0.070000,0.045000
0.30,0.050000,0.035000
0.35,0.050000,0.032500
0.40,0.140000,0.095000
0.45,0.130000,0.092500
0.50,0.040000,0.032500
0.55,0.110000,0.092500
0.60,0.130000,0.090000
0.65,0.140000,0.095000
0.70,0.160000,0.115000
0.75,0.140000,0.085000
0.80,0.100000,0.060000
0.85,0.040000,0.025000
0.90,0.030000,0.022500


==> data/llm_judge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention.csv <==
compression_ratio,binary_score,severity_score
0.00,0.050000,0.042500
0.05,0.050000,0.045000
0.10,0.050000,0.045000
0.15,0.050000,0.042500
0.20,0.040000,0.037500
0.25,0.060000,0.042500
0.30,0.050000,0.040000
0.35,0.060000,0.052500
0.40,0.060000,0.047500
0.45,0.120000,0.110000
0.50,0.220000,0.192500
0.55,0.170000,0.147500
0.60,0.210000,0.187500
0.65,0.210000,0.197500
0.70,0.170000,0.160000
0.75,0.160000,0.142500
0.80,0.130000,0.102500
0.85,0.250000,0.190000
0.90,0.190000,0.132500


==> data/llm_judge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/snap.csv <==
compression_ratio,binary_score,severity_score
0.00,0.050000,0.042500
0.05,0.050000,0.042500
0.10,0.040000,0.035000
0.15,0.060000,0.047500
0.20,0.070000,0.057500
0.25,0.070000,0.050000
0.30,0.070000,0.045000
0.35,0.140000,0.120000
0.40,0.150000,0.120000
0.45,0.140000,0.107500
0.50,0.190000,0.160000
0.55,0.180000,0.145000
0.60,0.310000,0.285000
0.65,0.280000,0.245000
0.70,0.310000,0.250000
0.75,0.270000,0.215000
0.80,0.210000,0.155000
0.85,0.070000,0.060000
0.90,0.040000,0.025000


==> data/llm_judge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.010000,0.010000
0.10,0.000000,0.000000
0.15,0.020000,0.020000
0.20,0.010000,0.005000
0.25,0.010000,0.005000
0.30,0.010000,0.007500
0.35,0.020000,0.020000
0.40,0.040000,0.035000
0.45,0.270000,0.247500
0.50,0.220000,0.200000
0.55,0.220000,0.197500
0.60,0.250000,0.220000
0.65,0.310000,0.272500
0.70,0.310000,0.260000
0.75,0.230000,0.177500
0.80,0.150000,0.110000
0.85,0.050000,0.035000
0.90,0.010000,0.012500


==> data/llm_judge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/tova.csv <==
compression_ratio,binary_score,severity_score
0.00,0.050000,0.042500
0.05,0.050000,0.037500
0.10,0.040000,0.030000
0.15,0.060000,0.045000
0.20,0.050000,0.042500
0.25,0.020000,0.015000
0.30,0.100000,0.085000
0.35,0.080000,0.060000
0.40,0.060000,0.045000
0.45,0.100000,0.070000
0.50,0.130000,0.095000
0.55,0.190000,0.137500
0.60,0.150000,0.105000
0.65,0.180000,0.142500
0.70,0.190000,0.147500
0.75,0.130000,0.097500
0.80,0.210000,0.147500
0.85,0.220000,0.157500
0.90,0.230000,0.152500


==> data/llm_judge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/knorm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.040000,0.032500
0.10,0.030000,0.022500
0.15,0.050000,0.032500
0.20,0.040000,0.027500
0.25,0.040000,0.022500
0.30,0.030000,0.022500
0.35,0.010000,0.005000
0.40,0.010000,0.010000
0.45,0.050000,0.032500
0.50,0.060000,0.037500
0.55,0.050000,0.030000
0.60,0.070000,0.042500
0.65,0.070000,0.045000
0.70,0.080000,0.047500


==> data/llm_judge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention.csv <==
compression_ratio,binary_score,severity_score
0.00,0.050000,0.042500
0.05,0.060000,0.050000
0.10,0.060000,0.052500
0.15,0.040000,0.032500
0.20,0.040000,0.037500
0.25,0.030000,0.027500
0.30,0.030000,0.022500
0.35,0.030000,0.020000
0.40,0.030000,0.030000
0.45,0.210000,0.185000
0.50,0.240000,0.230000
0.55,0.210000,0.195000
0.60,0.260000,0.225000
0.65,0.190000,0.160000
0.70,0.230000,0.192500


==> data/llm_judge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/snap.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.050000,0.045000
0.10,0.050000,0.042500
0.15,0.070000,0.062500
0.20,0.090000,0.075000
0.25,0.120000,0.102500
0.30,0.130000,0.117500
0.35,0.220000,0.207500
0.40,0.260000,0.240000
0.45,0.320000,0.292500
0.50,0.340000,0.317500
0.55,0.310000,0.282500
0.60,0.270000,0.240000
0.65,0.180000,0.160000
0.70,0.120000,0.100000


==> data/llm_judge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.020000,0.020000
0.10,0.040000,0.037500
0.15,0.070000,0.070000
0.20,0.100000,0.095000
0.25,0.130000,0.125000
0.30,0.160000,0.157500
0.35,0.230000,0.217500
0.40,0.290000,0.275000
0.45,0.390000,0.365000
0.50,0.360000,0.360000
0.55,0.230000,0.217500
0.60,0.250000,0.222500
0.65,0.170000,0.162500
0.70,0.100000,0.082500


==> data/llm_judge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/tova.csv <==
compression_ratio,binary_score,severity_score
0.00,0.060000,0.050000
0.05,0.040000,0.035000
0.10,0.030000,0.025000
0.15,0.030000,0.027500
0.20,0.060000,0.055000
0.25,0.080000,0.072500
0.30,0.100000,0.085000
0.35,0.050000,0.040000
0.40,0.090000,0.082500
0.45,0.130000,0.107500
0.50,0.130000,0.125000
0.55,0.160000,0.137500
0.60,0.150000,0.125000
0.65,0.180000,0.135000
0.70,0.170000,0.112500


==> data/longbench/defense_a/longbench_eval/fair/knorm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.44,0.32
0.2,0.48,0.48,0.32
0.3,0.48,0.48,0.24
0.4,0.48,0.48,0.28
0.5,0.40,0.40,0.32
0.6,0.44,0.44,0.12
0.7,0.36,0.40,0.12
0.8,0.28,0.24,0.00
0.9,0.00,0.04,0.00

==> data/longbench/defense_a/longbench_eval/fair/snap.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.44,0.36
0.2,0.52,0.44,0.36
0.3,0.48,0.44,0.40
0.4,0.48,0.40,0.40
0.5,0.40,0.44,0.32
0.6,0.40,0.40,0.32
0.7,0.40,0.40,0.28
0.8,0.36,0.32,0.16
0.9,0.16,0.20,0.08

==> data/longbench/defense_a/longbench_eval/fair/streamingllm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.52,0.44,0.44
0.2,0.48,0.52,0.40
0.3,0.48,0.40,0.36
0.4,0.32,0.40,0.32
0.5,0.24,0.36,0.36
0.6,0.20,0.40,0.28
0.7,0.16,0.12,0.16
0.8,0.04,0.00,0.12
0.9,0.00,0.00,0.00

==> data/longbench/defense_a/longbench_eval/fair/tova.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.40,0.32
0.2,0.48,0.40,0.32
0.3,0.52,0.40,0.32
0.4,0.52,0.40,0.36
0.5,0.48,0.40,0.36
0.6,0.40,0.40,0.28
0.7,0.36,0.20,0.28
0.8,0.28,0.16,0.24
0.9,0.00,0.12,0.08

==> data/longbench/defense_a/longbench_eval/normal/knorm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.44,0.32
0.2,0.48,0.48,0.32
0.3,0.52,0.48,0.24
0.4,0.44,0.52,0.24
0.5,0.40,0.40,0.24
0.6,0.44,0.48,0.12
0.7,0.32,0.40,0.04
0.8,0.20,0.24,0.00
0.9,0.00,0.04,0.00

==> data/longbench/defense_a/longbench_eval/normal/snap.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.44,0.44,0.36
0.2,0.48,0.44,0.36
0.3,0.48,0.44,0.40
0.4,0.52,0.40,0.40
0.5,0.48,0.44,0.32
0.6,0.40,0.40,0.28
0.7,0.40,0.40,0.24
0.8,0.40,0.32,0.16
0.9,0.24,0.24,0.08

==> data/longbench/defense_a/longbench_eval/normal/streamingllm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.40,0.32
0.2,0.52,0.48,0.40
0.3,0.48,0.48,0.36
0.4,0.44,0.40,0.32
0.5,0.44,0.36,0.36
0.6,0.28,0.36,0.28
0.7,0.20,0.12,0.16
0.8,0.04,0.00,0.12
0.9,0.00,0.00,0.00

==> data/longbench/defense_a/longbench_eval/normal/tova.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.48,0.44,0.32
0.1,0.48,0.44,0.40
0.2,0.44,0.40,0.36
0.3,0.52,0.40,0.32
0.4,0.48,0.40,0.36
0.5,0.44,0.40,0.36
0.6,0.40,0.40,0.24
0.7,0.28,0.24,0.28
0.8,0.28,0.16,0.24
0.9,0.00,0.08,0.04

==> data/longbench/defense_a/sys_leakage/fair/knorm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.1846907335668307,0.0732931917183783,0.3356705024825683
0.2,0.2296632893758788,0.0715199186471184,0.3315338003926749
0.3,0.655054033295707,0.2881044856566316,0.3442545682193504
0.4,0.7112770662505444,0.4319266738066447,0.3843515673709899
0.5,0.723371131901785,0.3466861333478073,0.4163259679565037
0.6,0.6520242102410886,0.3925778014874366,0.5594455645185407
0.7,0.6745003631475436,0.5050985869739203,0.3890703737466255
0.8,0.4756794358810088,0.4095165124183748,0.3715095234965577
0.9,0.2761683399628565,0.3254763336292317,0.3003551403788876


==> data/longbench/defense_a/sys_leakage/fair/snap.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.222785675263024,0.1114687101197417,0.2871593311184293
0.2,0.2204401622868998,0.1381562391688858,0.2886871604150744
0.3,0.3054621093886331,0.1289716543917778,0.3047958778800001
0.4,0.3306223376904516,0.168544117577537,0.2492735783385926
0.5,0.2784827608760389,0.1822934519874054,0.1898813908359142
0.6,0.2496308188449577,0.1803055728212657,0.1458805775154168
0.7,0.1909694149866949,0.2247820514530134,0.1567808242026891
0.8,0.1748214125648193,0.2291125177104764,0.1687876902325623
0.9,0.1253416022532541,0.1068225913074036,0.1232922327455593


==> data/longbench/defense_a/sys_leakage/fair/streamingllm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.1784127065549609,0.0486022583877752,0.0374940308330599
0.2,0.1233188005301021,0.0762079832307395,0.0793061927051438
0.3,0.0968745754539057,0.0917205444739694,0.0815183404852289
0.4,0.0824700029074471,0.1037993071789861,0.0861309109079535
0.5,0.0145110989070156,0.0384040971750119,0.0844987367426142
0.6,0.0315127087225729,0.0640561879264033,0.0677782276376339
0.7,0.0206656965482253,0.0352460220888495,0.079313263353815
0.8,0.0121285540166245,0.0139023790265768,0.0317688947632756
0.9,0.0031320425386248,0.0189321785629656,0.0524124245577704


==> data/longbench/defense_a/sys_leakage/fair/tova.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.1321576226358095,0.0717646071214545,0.2996904930699324
0.2,0.1977018659328905,0.1059773476276512,0.2870707100142513
0.3,0.1472410985567483,0.0694339269111529,0.3021625483547151
0.4,0.2357691464309271,0.1646043480435157,0.3035128627985529
0.5,0.1490266613103585,0.0995253617459628,0.3033130437273544
0.6,0.2151506108618307,0.1914011485583328,0.2738307625784267
0.7,0.2426992881848733,0.4511172371254697,0.331924667540865
0.8,0.3306353863567516,0.4398668504539094,0.3924086904879285
0.9,0.3416160178992714,0.3795646625894139,0.4085076168631204


==> data/longbench/defense_a/sys_leakage/normal/knorm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.2241313061755381,0.072723312910889,0.3321389444261
0.2,0.2917381020610912,0.0728745064256842,0.3298450704891524
0.3,0.5799877449649964,0.1836129979295436,0.3096411122806684
0.4,0.5778950448392571,0.2186546926364977,0.340261092467179
0.5,0.4825355958793653,0.1361174498004746,0.3325373094169007
0.6,0.5454537867196927,0.1481761022591241,0.2853700474112461
0.7,0.4535481067902402,0.1349096140102269,0.2427535337601599
0.8,0.2247219136758319,0.1574100955077369,0.1771982391959426
0.9,0.1429163245883044,0.1512109140164583,0.1981200137281894


==> data/longbench/defense_a/sys_leakage/normal/snap.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.3594907625515267,0.1845930998463324,0.3326469362936141
0.2,0.4455338207034526,0.1893294326548333,0.3251941906580896
0.3,0.4761185039306893,0.2166611046950744,0.2560174762007781
0.4,0.4799228040088178,0.3358537878770838,0.2225675710712867
0.5,0.3578423670800006,0.2803772283066444,0.1744847090187005
0.6,0.3165880166302022,0.221050071842966,0.1478594009353921
0.7,0.1928350010658619,0.2057851762846393,0.1495479743137464
0.8,0.1201919230088258,0.1884408909437464,0.1472330434391236
0.9,0.0904059085607823,0.1252383363221189,0.1008899024199672


==> data/longbench/defense_a/sys_leakage/normal/streamingllm.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.6952593788318286,0.4535512391244053,0.5334949561454182
0.2,0.2703322855928278,0.4448258748861943,0.4702739049215367
0.3,0.2401082355755796,0.3393204119614321,0.5278113414665611
0.4,0.1588985685564994,0.0724710692337443,0.2968561291810389
0.5,0.1204162477516739,0.0329071462487358,0.1674568151610512
0.6,0.123643535903724,0.0843542514998675,0.0874402195359366
0.7,0.1052699111304445,0.0388086497435507,0.0244720571415517
0.8,0.0595720448516716,0.0681535809607081,0.0265807962680643
0.9,0.0276000437675955,0.0342702731556101,0.0696064355771372


==> data/longbench/defense_a/sys_leakage/normal/tova.csv <==
compression_ratio,1000-2000,2000-3000,3000-4000
0.0,0.1499070620259114,0.0743779845817308,0.302163433977217
0.1,0.1856708342121937,0.1110205433795638,0.2998988264032657
0.2,0.1928765040780909,0.0715341497761017,0.2876350800381733
0.3,0.1793717493405366,0.1398035875955374,0.3021664681655108
0.4,0.3111364560187675,0.1015025018758369,0.3001745020896221
0.5,0.3735763205411329,0.1447111977205295,0.2774897932964945
0.6,0.4331640271747096,0.2656778624187804,0.2919031089463298
0.7,0.3823012382120471,0.3108048529735114,0.3006166736869912
0.8,0.3391687676931221,0.3586446003217528,0.3224696201593199
0.9,0.2725413126618622,0.3658629181378374,0.3686814167068069


==> data/per_layer_eviction_bias/defense_keep_heat_map/knorm.csv <==
layer,compression_ratio,defense_keep_rate
0,0.0,1.0
0,0.1,0.9797412008281572
0,0.2,0.9351138716356108
0,0.3,0.8456625258799172
0,0.4,0.7664596273291926
0,0.5,0.6713250517598344
0,0.6,0.5971221532091098
0,0.7,0.45825051759834373
0,0.8,0.35046583850931673
0,0.9,0.23086956521739135
1,0.0,1.0
1,0.1,0.98268115942029
1,0.2,0.9521739130434781
1,0.3,0.9116770186335403
1,0.4,0.857463768115942
1,0.5,0.8042132505175985
1,0.6,0.7221532091097308
1,0.7,0.6157453416149068
1,0.8,0.5063146997929607
1,0.9,0.3509730848861283
2,0.0,1.0
2,0.1,0.9836231884057969
2,0.2,0.9661594202898552
2,0.3,0.9260766045548652
2,0.4,0.8648447204968945
2,0.5,0.7820807453416149
2,0.6,0.6986542443064182
2,0.7,0.6073291925465838
2,0.8,0.4841511387163561
2,0.9,0.32127329192546583
3,0.0,1.0
3,0.1,0.9901138716356108
3,0.2,0.977080745341615
3,0.3,0.9565217391304348
3,0.4,0.9143478260869564
3,0.5,0.8589233954451345
3,0.6,0.7592236024844721
3,0.7,0.6546583850931675
3,0.8,0.5302380952380953
3,0.9,0.36003105590062107
4,0.0,1.0
4,0.1,0.9971014492753627
4,0.2,0.9868530020703935
4,0.3,0.9576397515527952
4,0.4,0.8977329192546586
4,0.5,0.8234989648033125
4,0.6,0.7237784679089027
4,0.7,0.6067287784679088
4,0.8,0.4606107660455486
4,0.9,0.26351966873706006
5,0.0,1.0
5,0.1,0.9786335403726707
5,0.2,0.9466149068322981
5,0.3,0.9037060041407867
5,0.4,0.8520289855072463
5,0.5,0.7801656314699792
5,0.6,0.6913146997929606
5,0.7,0.5728674948240166
5,0.8,0.44446169772256733
5,0.9,0.25897515527950316
6,0.0,1.0
6,0.1,0.9909316770186336
6,0.2,0.9692443064182196
6,0.3,0.9399378881987576
6,0.4,0.9071014492753623
6,0.5,0.8580020703933746
6,0.6,0.7889958592132505
6,0.7,0.686304347826087
6,0.8,0.5497412008281573
6,0.9,0.3545445134575569
7,0.0,1.0
7,0.1,0.9724430641821946
7,0.2,0.9407039337474119
7,0.3,0.8946066252587991
7,0.4,0.8431159420289855
7,0.5,0.7762836438923396
7,0.6,0.7068840579710145
7,0.7,0.6216149068322981
7,0.8,0.498167701863354
7,0.9,0.3288405797101449
8,0.0,1.0
8,0.1,0.97036231884058
8,0.2,0.938913043478261
8,0.3,0.9057453416149066
8,0.4,0.8639648033126294
8,0.5,0.8121221532091097
8,0.6,0.7480434782608695
8,0.7,0.656935817805383
8,0.8,0.5378260869565217
8,0.9,0.36317805383022783
9,0.0,1.0
9,0.1,0.9790269151138719
9,0.2,0.9463561076604556
9,0.3,0.9138198757763977
9,0.4,0.867857142857143
9,0.5,0.81324016563147
9,0.6,0.7405072463768115
9,0.7,0.6392028985507245
9,0.8,0.5015942028985506
9,0.9,0.3045859213250518
10,0.0,1.0
10,0.1,0.9751656314699789
10,0.2,0.9458281573498966
10,0.3,0.9088302277432712
10,0.4,0.8729813664596274
10,0.5,0.8275776397515529
10,0.6,0.7457867494824016
10,0.7,0.637888198757764
10,0.8,0.5014492753623188
10,0.9,0.3094409937888199
11,0.0,1.0
11,0.1,0.9683333333333334
11,0.2,0.9336542443064182
11,0.3,0.8928985507246379
11,0.4,0.8401552795031056
11,0.5,0.7717494824016562
11,0.6,0.7002691511387162
11,0.7,0.5991511387163562
11,0.8,0.4724327122153209
11,0.9,0.3047101449275362
12,0.0,1.0
12,0.1,0.9663561076604557
12,0.2,0.9142236024844719
12,0.3,0.8604865424430642
12,0.4,0.8055900621118013
12,0.5,0.7502587991718428
12,0.6,0.6767908902691511
12,0.7,0.5966666666666666
12,0.8,0.4831159420289855
12,0.9,0.2818322981366459
13,0.0,1.0
13,0.1,0.9857246376811596
13,0.2,0.9600310559006211
13,0.3,0.9317287784679089
13,0.4,0.8894824016563146
13,0.5,0.842287784679089
13,0.6,0.7802484472049688
13,0.7,0.681863354037267
13,0.8,0.5492236024844721
13,0.9,0.372463768115942
14,0.0,1.0
14,0.1,0.9755072463768116
14,0.2,0.9300310559006211
14,0.3,0.8807556935817806
14,0.4,0.8360041407867495
14,0.5,0.7758799171842651
14,0.6,0.7144616977225673
14,0.7,0.628271221532091
14,0.8,0.5102070393374741
14,0.9,0.36179089026915107
15,0.0,1.0
15,0.1,0.9702484472049691
15,0.2,0.9335093167701863
15,0.3,0.8970393374741202
15,0.4,0.854089026915114
15,0.5,0.7916459627329192
15,0.6,0.7203416149068324
15,0.7,0.6235300207039338
15,0.8,0.5052070393374741
15,0.9,0.32994824016563146
16,0.0,1.0
16,0.1,0.9746066252587992
16,0.2,0.9388302277432712
16,0.3,0.8865217391304347
16,0.4,0.8182919254658386
16,0.5,0.7508281573498965
16,0.6,0.6735093167701863
16,0.7,0.5696480331262941
16,0.8,0.4457971014492753
16,0.9,0.2730124223602484
17,0.0,1.0
17,0.1,0.9657349896480331
17,0.2,0.9225672877846788
17,0.3,0.8699896480331262
17,0.4,0.8179089026915114
17,0.5,0.747712215320911
17,0.6,0.6664182194616977
17,0.7,0.5584782608695652
17,0.8,0.42827122153209113
17,0.9,0.2644824016563147
18,0.0,1.0
18,0.1,0.951832298136646
18,0.2,0.9050517598343688
18,0.3,0.8513146997929607
18,0.4,0.7999689440993789
18,0.5,0.7443064182194618
18,0.6,0.6720807453416149
18,0.7,0.5892236024844721
18,0.8,0.4751759834368529
18,0.9,0.32752587991718424
19,0.0,1.0
19,0.1,0.9695031055900624
19,0.2,0.9352277432712214
19,0.3,0.8738095238095239
19,0.4,0.8033333333333332
19,0.5,0.7356625258799172
19,0.6,0.6612008281573498
19,0.7,0.5713561076604555
19,0.8,0.454399585921325
19,0.9,0.2831469979296066
20,0.0,1.0
20,0.1,0.9882608695652175
20,0.2,0.9678881987577639
20,0.3,0.9292546583850931
20,0.4,0.8754658385093167
20,0.5,0.8124016563146997
20,0.6,0.7272153209109731
20,0.7,0.6202070393374741
20,0.8,0.4838198757763975
20,0.9,0.30762939958592134
21,0.0,1.0
21,0.1,0.9870910973084887
21,0.2,0.9553002070393376
21,0.3,0.9055486542443064
21,0.4,0.8307246376811595
21,0.5,0.7411387163561077
21,0.6,0.6470910973084887
21,0.7,0.5262215320910973
21,0.8,0.39129399585921326
21,0.9,0.2334472049689441
22,0.0,1.0
22,0.1,0.9744306418219463
22,0.2,0.9405797101449277
22,0.3,0.9060144927536231
22,0.4,0.8474534161490683
22,0.5,0.7788612836438923
22,0.6,0.6894720496894411
22,0.7,0.5905590062111802
22,0.8,0.47063146997929606
22,0.9,0.2886853002070393
23,0.0,1.0
23,0.1,0.9639440993788819
23,0.2,0.9179917184265011
23,0.3,0.8530641821946169
23,0.4,0.7781159420289854
23,0.5,0.7137784679089026
23,0.6,0.6274948240165632
23,0.7,0.5252173913043479
23,0.8,0.39252587991718435
23,0.9,0.24487577639751554
24,0.0,1.0
24,0.1,0.985248447204969
24,0.2,0.9575569358178052
24,0.3,0.9211076604554866
24,0.4,0.8713975155279504
24,0.5,0.8196273291925467
24,0.6,0.7442546583850932
24,0.7,0.6550517598343687
24,0.8,0.5138612836438924
24,0.9,0.3085714285714285
25,0.0,1.0
25,0.1,0.9543478260869567
25,0.2,0.9103726708074534
25,0.3,0.8512939958592133
25,0.4,0.7875983436853001
25,0.5,0.7243064182194617
25,0.6,0.6300828157349897
25,0.7,0.510175983436853
25,0.8,0.3827432712215321
25,0.9,0.2161697722567288
26,0.0,1.0
26,0.1,0.9925155279503105
26,0.2,0.948126293995859
26,0.3,0.8831469979296067
26,0.4,0.7970186335403728
26,0.5,0.7029710144927537
26,0.6,0.610983436853002
26,0.7,0.5060248447204969
26,0.8,0.37891304347826077
26,0.9,0.23657349896480337
27,0.0,1.0
27,0.1,0.9870186335403727
27,0.2,0.9670289855072465
27,0.3,0.9285610766045549
27,0.4,0.8737888198757764
27,0.5,0.7928364389233954
27,0.6,0.6996273291925466
27,0.7,0.5819461697722568
27,0.8,0.43513457556935814
27,0.9,0.25329192546583845
28,0.0,1.0
28,0.1,0.9945134575569358
28,0.2,0.9469565217391306
28,0.3,0.8791407867494824
28,0.4,0.7957556935817806
28,0.5,0.7000414078674948
28,0.6,0.6006728778467909
28,0.7,0.513095238095238
28,0.8,0.4033229813664597
28,0.9,0.2493271221532091
29,0.0,1.0
29,0.1,0.9840993788819876
29,0.2,0.9322877846790891
29,0.3,0.8698964803312629
29,0.4,0.798871635610766
29,0.5,0.7183022774327122
29,0.6,0.6272774327122154
29,0.7,0.5102898550724637
29,0.8,0.3756418219461697
29,0.9,0.21433747412008283
30,0.0,1.0
30,0.1,0.9954347826086957
30,0.2,0.9725362318840579
30,0.3,0.9391407867494824
30,0.4,0.8859937888198759
30,0.5,0.8075983436853004
30,0.6,0.7049068322981366
30,0.7,0.5813768115942028
30,0.8,0.43663561076604557
30,0.9,0.27612836438923394
31,0.0,1.0
31,0.1,0.9845238095238095
31,0.2,0.9289440993788819
31,0.3,0.8593685300207039
31,0.4,0.7806832298136646
31,0.5,0.6863975155279503
31,0.6,0.584751552795031
31,0.7,0.4730848861283643
31,0.8,0.3394927536231884
31,0.9,0.20129399585921326


==> data/per_layer_eviction_bias/defense_keep_heat_map/observed_attention.csv <==
layer,compression_ratio,defense_keep_rate
0,0.0,1.0
0,0.1,0.8516252587991717
0,0.2,0.6671221532091097
0,0.3,0.5338923395445134
0,0.4,0.4262525879917185
0,0.5,0.342360248447205
0,0.6,0.260103519668737
0,0.7,0.16313664596273292
0,0.8,0.0920807453416149
0,0.9,0.05410973084886128
1,0.0,1.0
1,0.1,0.7598654244306418
1,0.2,0.587536231884058
1,0.3,0.4281366459627329
1,0.4,0.3102484472049689
1,0.5,0.21889233954451345
1,0.6,0.13426501035196686
1,0.7,0.06753623188405797
1,0.8,0.03425465838509316
1,0.9,0.017443064182194615
2,0.0,1.0
2,0.1,0.7913975155279503
2,0.2,0.6439855072463768
2,0.3,0.49083850931677014
2,0.4,0.35931677018633534
2,0.5,0.25551759834368537
2,0.6,0.15938923395445134
2,0.7,0.09313664596273291
2,0.8,0.04291925465838509
2,0.9,0.017184265010351966
3,0.0,1.0
3,0.1,0.8255590062111803
3,0.2,0.6596273291925466
3,0.3,0.5121221532091098
3,0.4,0.37819875776397516
3,0.5,0.2755590062111801
3,0.6,0.18733954451345758
3,0.7,0.11097308488612834
3,0.8,0.057567287784679094
3,0.9,0.019865424430641817
4,0.0,1.0
4,0.1,0.7088819875776398
4,0.2,0.5379399585921325
4,0.3,0.4046169772256729
4,0.4,0.30064182194616973
4,0.5,0.20754658385093167
4,0.6,0.1315217391304348
4,0.7,0.08145962732919254
4,0.8,0.04357142857142857
4,0.9,0.020496894409937887
5,0.0,1.0
5,0.1,0.7442236024844721
5,0.2,0.6009316770186336
5,0.3,0.49002070393374747
5,0.4,0.3861697722567288
5,0.5,0.294824016563147
5,0.6,0.20940993788819875
5,0.7,0.130175983436853
5,0.8,0.0838198757763975
5,0.9,0.038664596273291926
6,0.0,1.0
6,0.1,0.7832815734989648
6,0.2,0.6272360248447205
6,0.3,0.4821325051759834
6,0.4,0.3496066252587992
6,0.5,0.24443064182194618
6,0.6,0.15715320910973085
6,0.7,0.09750517598343686
6,0.8,0.05246376811594203
6,0.9,0.01856107660455486
7,0.0,1.0
7,0.1,0.7067184265010351
7,0.2,0.5486853002070394
7,0.3,0.433136645962733
7,0.4,0.33912008281573497
7,0.5,0.24817805383022778
7,0.6,0.18662525879917186
7,0.7,0.12539337474120085
7,0.8,0.06668737060041409
7,0.9,0.03231884057971014
8,0.0,1.0
8,0.1,0.7301552795031057
8,0.2,0.565776397515528
8,0.3,0.44422360248447207
8,0.4,0.3560869565217391
8,0.5,0.2747826086956522
8,0.6,0.19820910973084888
8,0.7,0.14110766045548653
8,0.8,0.0807142857142857
8,0.9,0.033385093167701864
9,0.0,1.0
9,0.1,0.7593685300207039
9,0.2,0.5980124223602484
9,0.3,0.4761904761904763
9,0.4,0.36979296066252587
9,0.5,0.2688302277432712
9,0.6,0.20451345755693578
9,0.7,0.1410041407867495
9,0.8,0.07660455486542443
9,0.9,0.03762939958592133
10,0.0,1.0
10,0.1,0.6957349896480332
10,0.2,0.5194720496894409
10,0.3,0.3945238095238095
10,0.4,0.285
10,0.5,0.21631469979296067
10,0.6,0.15206004140786747
10,0.7,0.09567287784679089
10,0.8,0.049503105590062116
10,0.9,0.018706004140786745
11,0.0,1.0
11,0.1,0.7591614906832298
11,0.2,0.5900414078674949
11,0.3,0.46668737060041415
11,0.4,0.3602898550724638
11,0.5,0.28278467908902694
11,0.6,0.20060041407867493
11,0.7,0.13251552795031057
11,0.8,0.06919254658385093
11,0.9,0.02795031055900621
12,0.0,1.0
12,0.1,0.7221635610766046
12,0.2,0.5624534161490683
12,0.3,0.43155279503105587
12,0.4,0.3243478260869565
12,0.5,0.23168737060041403
12,0.6,0.14886128364389237
12,0.7,0.07878881987577642
12,0.8,0.030559006211180132
12,0.9,0.014006211180124222
13,0.0,1.0
13,0.1,0.7087888198757765
13,0.2,0.5835300207039338
13,0.3,0.4823809523809524
13,0.4,0.39048654244306413
13,0.5,0.3230227743271222
13,0.6,0.24653209109730848
13,0.7,0.1703416149068323
13,0.8,0.09901656314699792
13,0.9,0.0369047619047619
14,0.0,1.0
14,0.1,0.7535817805383024
14,0.2,0.6045548654244306
14,0.3,0.4867701863354037
14,0.4,0.3887784679089027
14,0.5,0.2977329192546584
14,0.6,0.21959627329192546
14,0.7,0.14657349896480332
14,0.8,0.07295031055900622
14,0.9,0.029078674948240173
15,0.0,1.0
15,0.1,0.7057039337474121
15,0.2,0.5308592132505175
15,0.3,0.4073809523809524
15,0.4,0.2892546583850932
15,0.5,0.20284679089026916
15,0.6,0.13254658385093168
15,0.7,0.0832608695652174
15,0.8,0.04253623188405797
15,0.9,0.01854037267080745
16,0.0,1.0
16,0.1,0.74527950310559
16,0.2,0.6017184265010352
16,0.3,0.4817494824016563
16,0.4,0.36703933747412015
16,0.5,0.27951345755693585
16,0.6,0.19654244306418223
16,0.7,0.12796066252587993
16,0.8,0.08020703933747413
16,0.9,0.035931677018633534
17,0.0,1.0
17,0.1,0.7415734989648032
17,0.2,0.5987060041407867
17,0.3,0.5047204968944099
17,0.4,0.41746376811594205
17,0.5,0.34026915113871636
17,0.6,0.25502070393374743
17,0.7,0.18417184265010353
17,0.8,0.11452380952380951
17,0.9,0.054378881987577635
18,0.0,1.0
18,0.1,0.8210248447204967
18,0.2,0.7207971014492753
18,0.3,0.6181677018633539
18,0.4,0.5198343685300206
18,0.5,0.4142028985507247
18,0.6,0.3140579710144928
18,0.7,0.2308178053830228
18,0.8,0.13202898550724634
18,0.9,0.05994824016563148
19,0.0,1.0
19,0.1,0.7492753623188406
19,0.2,0.6010869565217392
19,0.3,0.480600414078675
19,0.4,0.38755693581780537
19,0.5,0.3049378881987578
19,0.6,0.22349896480331263
19,0.7,0.15481366459627327
19,0.8,0.08899585921325052
19,0.9,0.046407867494824014
20,0.0,1.0
20,0.1,0.8257867494824016
20,0.2,0.7223809523809523
20,0.3,0.6121532091097308
20,0.4,0.5205383022774328
20,0.5,0.42511387163561076
20,0.6,0.3252484472049689
20,0.7,0.23269151138716354
20,0.8,0.14598343685300205
20,0.9,0.059627329192546576
21,0.0,1.0
21,0.1,0.7868944099378882
21,0.2,0.6366356107660454
21,0.3,0.5114906832298136
21,0.4,0.3957971014492754
21,0.5,0.31485507246376815
21,0.6,0.22146997929606627
21,0.7,0.15442028985507247
21,0.8,0.09785714285714286
21,0.9,0.04909937888198758
22,0.0,1.0
22,0.1,0.8121532091097308
22,0.2,0.6949275362318841
22,0.3,0.5790372670807452
22,0.4,0.4837577639751553
22,0.5,0.39781573498964806
22,0.6,0.30156314699792963
22,0.7,0.22068322981366453
22,0.8,0.13388198757763972
22,0.9,0.06593167701863353
23,0.0,1.0
23,0.1,0.8480745341614908
23,0.2,0.7246583850931677
23,0.3,0.599472049689441
23,0.4,0.487153209109731
23,0.5,0.37011387163561077
23,0.6,0.27449275362318837
23,0.7,0.18669772256728778
23,0.8,0.11059006211180124
23,0.9,0.060910973084886126
24,0.0,1.0
24,0.1,0.8235196687370601
24,0.2,0.6841304347826086
24,0.3,0.5799378881987578
24,0.4,0.48424430641821953
24,0.5,0.38549689440993795
24,0.6,0.30606625258799175
24,0.7,0.2148136645962733
24,0.8,0.12921325051759835
24,0.9,0.062246376811594215
25,0.0,1.0
25,0.1,0.790807453416149
25,0.2,0.6551759834368531
25,0.3,0.5410869565217392
25,0.4,0.4513664596273292
25,0.5,0.3513871635610766
25,0.6,0.2740476190476191
25,0.7,0.20310559006211182
25,0.8,0.13061076604554867
25,0.9,0.07619047619047618
26,0.0,1.0
26,0.1,0.8033747412008281
26,0.2,0.6677329192546585
26,0.3,0.561055900621118
26,0.4,0.46510351966873714
26,0.5,0.3728571428571429
26,0.6,0.2892132505175984
26,0.7,0.2093064182194617
26,0.8,0.13820910973084888
26,0.9,0.070703933747412
27,0.0,1.0
27,0.1,0.8461904761904762
27,0.2,0.7377950310559007
27,0.3,0.6173395445134575
27,0.4,0.5008178053830227
27,0.5,0.3955072463768116
27,0.6,0.3011387163561077
27,0.7,0.20874741200828156
27,0.8,0.12757763975155278
27,0.9,0.06500000000000002
28,0.0,1.0
28,0.1,0.7299792960662524
28,0.2,0.5871842650103519
28,0.3,0.47378881987577653
28,0.4,0.3743995859213251
28,0.5,0.287815734989648
28,0.6,0.2169461697722567
28,0.7,0.1529089026915114
28,0.8,0.1022670807453416
28,0.9,0.06169772256728778
29,0.0,1.0
29,0.1,0.809120082815735
29,0.2,0.666904761904762
29,0.3,0.5352173913043479
29,0.4,0.43055900621118015
29,0.5,0.33826086956521745
29,0.6,0.2598550724637681
29,0.7,0.18200828157349896
29,0.8,0.11637681159420292
29,0.9,0.06324016563146997
30,0.0,1.0
30,0.1,0.7871014492753623
30,0.2,0.6741097308488614
30,0.3,0.5631159420289855
30,0.4,0.4609730848861283
30,0.5,0.3749482401656315
30,0.6,0.30306418219461695
30,0.7,0.22556935817805382
30,0.8,0.15160455486542443
30,0.9,0.08685300207039337
31,0.0,1.0
31,0.1,0.6316252587991719
31,0.2,0.436583850931677
31,0.3,0.3243374741200828
31,0.4,0.24116977225672878
31,0.5,0.1777639751552795
31,0.6,0.12302277432712216
31,0.7,0.08083850931677018
31,0.8,0.052070393374741196
31,0.9,0.030403726708074535


==> data/per_layer_eviction_bias/defense_keep_heat_map/snap.csv <==
layer,compression_ratio,defense_keep_rate
0,0.0,1.0
0,0.1,0.8706521739130434
0,0.2,0.7364078674948239
0,0.3,0.5936956521739131
0,0.4,0.46602484472049693
0,0.5,0.3612939958592133
0,0.6,0.2787370600414079
0,0.7,0.21380952380952384
0,0.8,0.15159420289855072
0,0.9,0.08080745341614907
1,0.0,1.0
1,0.1,0.9438612836438924
1,0.2,0.8631159420289855
1,0.3,0.7683022774327122
1,0.4,0.6658074534161491
1,0.5,0.5520289855072463
1,0.6,0.42959627329192557
1,0.7,0.30164596273291927
1,0.8,0.17092132505175983
1,0.9,0.06926501035196689
2,0.0,1.0
2,0.1,0.9202898550724635
2,0.2,0.8234368530020704
2,0.3,0.7170703933747412
2,0.4,0.6007453416149068
2,0.5,0.479016563146998
2,0.6,0.34656314699792956
2,0.7,0.21870600414078675
2,0.8,0.11640786749482401
2,0.9,0.044720496894409933
3,0.0,1.0
3,0.1,0.9742132505175984
3,0.2,0.9225155279503107
3,0.3,0.8391097308488613
3,0.4,0.7190579710144928
3,0.5,0.572567287784679
3,0.6,0.41609730848861287
3,0.7,0.2626293995859213
3,0.8,0.12918219461697725
3,0.9,0.04332298136645962
4,0.0,1.0
4,0.1,0.9020600414078676
4,0.2,0.774296066252588
4,0.3,0.6318219461697723
4,0.4,0.48760869565217396
4,0.5,0.3522567287784679
4,0.6,0.23388198757763973
4,0.7,0.14062111801242239
4,0.8,0.07057971014492753
4,0.9,0.034689440993788824
5,0.0,1.0
5,0.1,0.8766873706004139
5,0.2,0.7453830227743271
5,0.3,0.6134679089026915
5,0.4,0.48574534161490673
5,0.5,0.3644099378881987
5,0.6,0.25198757763975155
5,0.7,0.1575672877846791
5,0.8,0.08698757763975155
5,0.9,0.043178053830227735
6,0.0,1.0
6,0.1,0.8813146997929605
6,0.2,0.7610662525879917
6,0.3,0.6388302277432711
6,0.4,0.517008281573499
6,0.5,0.3990683229813665
6,0.6,0.2821428571428572
6,0.7,0.17750517598343687
6,0.8,0.10095238095238093
6,0.9,0.049979296066252586
7,0.0,1.0
7,0.1,0.8081780538302277
7,0.2,0.6525155279503106
7,0.3,0.5017391304347827
7,0.4,0.36722567287784685
7,0.5,0.2538612836438924
7,0.6,0.16503105590062112
7,0.7,0.10381987577639752
7,0.8,0.06383022774327121
7,0.9,0.04315734989648033
8,0.0,1.0
8,0.1,0.8332298136645963
8,0.2,0.69175983436853
8,0.3,0.5588302277432713
8,0.4,0.44230848861283645
8,0.5,0.3400931677018634
8,0.6,0.25199792960662526
8,0.7,0.17865424430641824
8,0.8,0.12014492753623188
8,0.9,0.07434782608695652
9,0.0,1.0
9,0.1,0.8449896480331264
9,0.2,0.7095341614906832
9,0.3,0.5856418219461699
9,0.4,0.4672567287784678
9,0.5,0.35707039337474117
9,0.6,0.2660351966873706
9,0.7,0.18931677018633541
9,0.8,0.12965838509316768
9,0.9,0.07862318840579711
10,0.0,1.0
10,0.1,0.8254761904761906
10,0.2,0.6853002070393375
10,0.3,0.5589648033126294
10,0.4,0.44488612836438923
10,0.5,0.3410662525879917
10,0.6,0.2512732919254658
10,0.7,0.17773291925465842
10,0.8,0.11696687370600416
10,0.9,0.06989648033126293
11,0.0,1.0
11,0.1,0.8632712215320909
11,0.2,0.7267391304347826
11,0.3,0.5934679089026915
11,0.4,0.4699792960662526
11,0.5,0.357111801242236
11,0.6,0.2550103519668737
11,0.7,0.16716356107660454
11,0.8,0.10506211180124223
11,0.9,0.062494824016563144
12,0.0,1.0
12,0.1,0.9265010351966874
12,0.2,0.836128364389234
12,0.3,0.7294824016563147
12,0.4,0.6050414078674949
12,0.5,0.47456521739130436
12,0.6,0.34436853002070394
12,0.7,0.2278053830227743
12,0.8,0.13778467908902695
12,0.9,0.07438923395445136
13,0.0,1.0
13,0.1,0.8671739130434784
13,0.2,0.7656418219461698
13,0.3,0.667008281573499
13,0.4,0.5701035196687371
13,0.5,0.47464803312629394
13,0.6,0.3828260869565217
13,0.7,0.29565217391304355
13,0.8,0.20991718426501033
13,0.9,0.12677018633540377
14,0.0,1.0
14,0.1,0.9065320910973085
14,0.2,0.8234575569358178
14,0.3,0.7388819875776398
14,0.4,0.6498550724637682
14,0.5,0.5533643892339545
14,0.6,0.4569772256728779
14,0.7,0.3575879917184264
14,0.8,0.2530331262939958
14,0.9,0.14466873706004138
15,0.0,1.0
15,0.1,0.7823498964803313
15,0.2,0.6329606625258799
15,0.3,0.5094202898550726
15,0.4,0.40601449275362317
15,0.5,0.31983436853002073
15,0.6,0.24833333333333332
15,0.7,0.18418219461697724
15,0.8,0.12888198757763975
15,0.9,0.07958592132505177
16,0.0,1.0
16,0.1,0.8335403726708075
16,0.2,0.6986853002070393
16,0.3,0.5773809523809522
16,0.4,0.4665424430641822
16,0.5,0.3658385093167702
16,0.6,0.27321946169772254
16,0.7,0.1933954451345756
16,0.8,0.12893374741200828
16,0.9,0.07795031055900621
17,0.0,1.0
17,0.1,0.763550724637681
17,0.2,0.5923602484472049
17,0.3,0.4609937888198757
17,0.4,0.35893374741200823
17,0.5,0.2742546583850932
17,0.6,0.20644927536231883
17,0.7,0.14814699792960662
17,0.8,0.09888198757763975
17,0.9,0.06287784679089026
18,0.0,1.0
18,0.1,0.8579399585921325
18,0.2,0.7307556935817806
18,0.3,0.6110351966873706
18,0.4,0.49780538302277433
18,0.5,0.3928053830227743
18,0.6,0.2952277432712215
18,0.7,0.20631469979296066
18,0.8,0.12888198757763975
18,0.9,0.06968944099378882
19,0.0,1.0
19,0.1,0.7619772256728778
19,0.2,0.6116666666666668
19,0.3,0.4931780538302277
19,0.4,0.39216356107660455
19,0.5,0.30386128364389237
19,0.6,0.22718426501035197
19,0.7,0.15968944099378882
19,0.8,0.10335403726708076
19,0.9,0.061894409937888216
20,0.0,1.0
20,0.1,0.8623188405797102
20,0.2,0.742536231884058
20,0.3,0.6290269151138717
20,0.4,0.5227329192546584
20,0.5,0.4189233954451346
20,0.6,0.3242339544513457
20,0.7,0.2342236024844721
20,0.8,0.15183229813664595
20,0.9,0.08090062111801243
21,0.0,1.0
21,0.1,0.7447722567287784
21,0.2,0.5862525879917185
21,0.3,0.46209109730848863
21,0.4,0.3565631469979296
21,0.5,0.2659834368530021
21,0.6,0.18824016563146997
21,0.7,0.12490683229813665
21,0.8,0.07874741200828157
21,0.9,0.050434782608695654
22,0.0,1.0
22,0.1,0.8161076604554865
22,0.2,0.6822877846790891
22,0.3,0.562639751552795
22,0.4,0.45260869565217393
22,0.5,0.34984472049689436
22,0.6,0.2603105590062112
22,0.7,0.1844202898550725
22,0.8,0.12299171842650104
22,0.9,0.06948240165631471
23,0.0,1.0
23,0.1,0.822639751552795
23,0.2,0.6842443064182194
23,0.3,0.5633850931677019
23,0.4,0.4548447204968943
23,0.5,0.3573188405797102
23,0.6,0.2643374741200828
23,0.7,0.18424430641821948
23,0.8,0.11633540372670809
23,0.9,0.06314699792960664
24,0.0,1.0
24,0.1,0.8284679089026916
24,0.2,0.6972774327122153
24,0.3,0.57944099378882
24,0.4,0.47249482401656306
24,0.5,0.3776190476190476
24,0.6,0.2893167701863354
24,0.7,0.2087577639751553
24,0.8,0.13631469979296068
24,0.9,0.07772256728778469
25,0.0,1.0
25,0.1,0.8086438923395446
25,0.2,0.6756418219461698
25,0.3,0.5625258799171842
25,0.4,0.4625672877846789
25,0.5,0.37375776397515525
25,0.6,0.2889648033126294
25,0.7,0.2087888198757764
25,0.8,0.1363871635610766
25,0.9,0.07381987577639752
26,0.0,1.0
26,0.1,0.7645962732919256
26,0.2,0.6258178053830229
26,0.3,0.5107660455486542
26,0.4,0.40955486542443065
26,0.5,0.31956521739130433
26,0.6,0.2455383022774327
26,0.7,0.17656314699792958
26,0.8,0.11662525879917184
26,0.9,0.06520703933747413
27,0.0,1.0
27,0.1,0.8387474120082816
27,0.2,0.7104865424430642
27,0.3,0.5877329192546583
27,0.4,0.4731780538302277
27,0.5,0.36434782608695654
27,0.6,0.26864389233954444
27,0.7,0.18443064182194618
27,0.8,0.11447204968944097
27,0.9,0.065
28,0.0,1.0
28,0.1,0.7266977225672878
28,0.2,0.5739544513457557
28,0.3,0.4534265010351967
28,0.4,0.3533643892339544
28,0.5,0.26956521739130435
28,0.6,0.20164596273291924
28,0.7,0.14574534161490685
28,0.8,0.10342650103519668
28,0.9,0.06825051759834369
29,0.0,1.0
29,0.1,0.7900310559006211
29,0.2,0.6502173913043479
29,0.3,0.5333954451345755
29,0.4,0.43316770186335407
29,0.5,0.3438612836438923
29,0.6,0.2594409937888199
29,0.7,0.18499999999999997
29,0.8,0.12444099378881987
29,0.9,0.07624223602484473
30,0.0,1.0
30,0.1,0.7669668737060042
30,0.2,0.6304865424430641
30,0.3,0.5213146997929607
30,0.4,0.42744306418219463
30,0.5,0.3451863354037267
30,0.6,0.2696687370600414
30,0.7,0.19968944099378885
30,0.8,0.1344927536231884
30,0.9,0.07954451345755693
31,0.0,1.0
31,0.1,0.7658178053830227
31,0.2,0.599575569358178
31,0.3,0.4631469979296066
31,0.4,0.35028985507246374
31,0.5,0.2588612836438924
31,0.6,0.18181159420289855
31,0.7,0.12474120082815734
31,0.8,0.08167701863354038
31,0.9,0.05185300207039338


==> data/per_layer_eviction_bias/defense_keep_heat_map/streamingllm.csv <==
layer,compression_ratio,defense_keep_rate
0,0.0,1.0
0,0.1,0.03105590062111801
0,0.2,0.03105590062111801
0,0.3,0.03105590062111801
0,0.4,0.03105590062111801
0,0.5,0.03105590062111801
0,0.6,0.03105590062111801
0,0.7,0.03105590062111801
0,0.8,0.03105590062111801
0,0.9,0.03105590062111801
1,0.0,1.0
1,0.1,0.03105590062111801
1,0.2,0.03105590062111801
1,0.3,0.03105590062111801
1,0.4,0.03105590062111801
1,0.5,0.03105590062111801
1,0.6,0.03105590062111801
1,0.7,0.03105590062111801
1,0.8,0.03105590062111801
1,0.9,0.03105590062111801
2,0.0,1.0
2,0.1,0.03105590062111801
2,0.2,0.03105590062111801
2,0.3,0.03105590062111801
2,0.4,0.03105590062111801
2,0.5,0.03105590062111801
2,0.6,0.03105590062111801
2,0.7,0.03105590062111801
2,0.8,0.03105590062111801
2,0.9,0.03105590062111801
3,0.0,1.0
3,0.1,0.03105590062111801
3,0.2,0.03105590062111801
3,0.3,0.03105590062111801
3,0.4,0.03105590062111801
3,0.5,0.03105590062111801
3,0.6,0.03105590062111801
3,0.7,0.03105590062111801
3,0.8,0.03105590062111801
3,0.9,0.03105590062111801
4,0.0,1.0
4,0.1,0.03105590062111801
4,0.2,0.03105590062111801
4,0.3,0.03105590062111801
4,0.4,0.03105590062111801
4,0.5,0.03105590062111801
4,0.6,0.03105590062111801
4,0.7,0.03105590062111801
4,0.8,0.03105590062111801
4,0.9,0.03105590062111801
5,0.0,1.0
5,0.1,0.03105590062111801
5,0.2,0.03105590062111801
5,0.3,0.03105590062111801
5,0.4,0.03105590062111801
5,0.5,0.03105590062111801
5,0.6,0.03105590062111801
5,0.7,0.03105590062111801
5,0.8,0.03105590062111801
5,0.9,0.03105590062111801
6,0.0,1.0
6,0.1,0.03105590062111801
6,0.2,0.03105590062111801
6,0.3,0.03105590062111801
6,0.4,0.03105590062111801
6,0.5,0.03105590062111801
6,0.6,0.03105590062111801
6,0.7,0.03105590062111801
6,0.8,0.03105590062111801
6,0.9,0.03105590062111801
7,0.0,1.0
7,0.1,0.03105590062111801
7,0.2,0.03105590062111801
7,0.3,0.03105590062111801
7,0.4,0.03105590062111801
7,0.5,0.03105590062111801
7,0.6,0.03105590062111801
7,0.7,0.03105590062111801
7,0.8,0.03105590062111801
7,0.9,0.03105590062111801
8,0.0,1.0
8,0.1,0.03105590062111801
8,0.2,0.03105590062111801
8,0.3,0.03105590062111801
8,0.4,0.03105590062111801
8,0.5,0.03105590062111801
8,0.6,0.03105590062111801
8,0.7,0.03105590062111801
8,0.8,0.03105590062111801
8,0.9,0.03105590062111801
9,0.0,1.0
9,0.1,0.03105590062111801
9,0.2,0.03105590062111801
9,0.3,0.03105590062111801
9,0.4,0.03105590062111801
9,0.5,0.03105590062111801
9,0.6,0.03105590062111801
9,0.7,0.03105590062111801
9,0.8,0.03105590062111801
9,0.9,0.03105590062111801
10,0.0,1.0
10,0.1,0.03105590062111801
10,0.2,0.03105590062111801
10,0.3,0.03105590062111801
10,0.4,0.03105590062111801
10,0.5,0.03105590062111801
10,0.6,0.03105590062111801
10,0.7,0.03105590062111801
10,0.8,0.03105590062111801
10,0.9,0.03105590062111801
11,0.0,1.0
11,0.1,0.03105590062111801
11,0.2,0.03105590062111801
11,0.3,0.03105590062111801
11,0.4,0.03105590062111801
11,0.5,0.03105590062111801
11,0.6,0.03105590062111801
11,0.7,0.03105590062111801
11,0.8,0.03105590062111801
11,0.9,0.03105590062111801
12,0.0,1.0
12,0.1,0.03105590062111801
12,0.2,0.03105590062111801
12,0.3,0.03105590062111801
12,0.4,0.03105590062111801
12,0.5,0.03105590062111801
12,0.6,0.03105590062111801
12,0.7,0.03105590062111801
12,0.8,0.03105590062111801
12,0.9,0.03105590062111801
13,0.0,1.0
13,0.1,0.03105590062111801
13,0.2,0.03105590062111801
13,0.3,0.03105590062111801
13,0.4,0.03105590062111801
13,0.5,0.03105590062111801
13,0.6,0.03105590062111801
13,0.7,0.03105590062111801
13,0.8,0.03105590062111801
13,0.9,0.03105590062111801
14,0.0,1.0
14,0.1,0.03105590062111801
14,0.2,0.03105590062111801
14,0.3,0.03105590062111801
14,0.4,0.03105590062111801
14,0.5,0.03105590062111801
14,0.6,0.03105590062111801
14,0.7,0.03105590062111801
14,0.8,0.03105590062111801
14,0.9,0.03105590062111801
15,0.0,1.0
15,0.1,0.03105590062111801
15,0.2,0.03105590062111801
15,0.3,0.03105590062111801
15,0.4,0.03105590062111801
15,0.5,0.03105590062111801
15,0.6,0.03105590062111801
15,0.7,0.03105590062111801
15,0.8,0.03105590062111801
15,0.9,0.03105590062111801
16,0.0,1.0
16,0.1,0.03105590062111801
16,0.2,0.03105590062111801
16,0.3,0.03105590062111801
16,0.4,0.03105590062111801
16,0.5,0.03105590062111801
16,0.6,0.03105590062111801
16,0.7,0.03105590062111801
16,0.8,0.03105590062111801
16,0.9,0.03105590062111801
17,0.0,1.0
17,0.1,0.03105590062111801
17,0.2,0.03105590062111801
17,0.3,0.03105590062111801
17,0.4,0.03105590062111801
17,0.5,0.03105590062111801
17,0.6,0.03105590062111801
17,0.7,0.03105590062111801
17,0.8,0.03105590062111801
17,0.9,0.03105590062111801
18,0.0,1.0
18,0.1,0.03105590062111801
18,0.2,0.03105590062111801
18,0.3,0.03105590062111801
18,0.4,0.03105590062111801
18,0.5,0.03105590062111801
18,0.6,0.03105590062111801
18,0.7,0.03105590062111801
18,0.8,0.03105590062111801
18,0.9,0.03105590062111801
19,0.0,1.0
19,0.1,0.03105590062111801
19,0.2,0.03105590062111801
19,0.3,0.03105590062111801
19,0.4,0.03105590062111801
19,0.5,0.03105590062111801
19,0.6,0.03105590062111801
19,0.7,0.03105590062111801
19,0.8,0.03105590062111801
19,0.9,0.03105590062111801
20,0.0,1.0
20,0.1,0.03105590062111801
20,0.2,0.03105590062111801
20,0.3,0.03105590062111801
20,0.4,0.03105590062111801
20,0.5,0.03105590062111801
20,0.6,0.03105590062111801
20,0.7,0.03105590062111801
20,0.8,0.03105590062111801
20,0.9,0.03105590062111801
21,0.0,1.0
21,0.1,0.03105590062111801
21,0.2,0.03105590062111801
21,0.3,0.03105590062111801
21,0.4,0.03105590062111801
21,0.5,0.03105590062111801
21,0.6,0.03105590062111801
21,0.7,0.03105590062111801
21,0.8,0.03105590062111801
21,0.9,0.03105590062111801
22,0.0,1.0
22,0.1,0.03105590062111801
22,0.2,0.03105590062111801
22,0.3,0.03105590062111801
22,0.4,0.03105590062111801
22,0.5,0.03105590062111801
22,0.6,0.03105590062111801
22,0.7,0.03105590062111801
22,0.8,0.03105590062111801
22,0.9,0.03105590062111801
23,0.0,1.0
23,0.1,0.03105590062111801
23,0.2,0.03105590062111801
23,0.3,0.03105590062111801
23,0.4,0.03105590062111801
23,0.5,0.03105590062111801
23,0.6,0.03105590062111801
23,0.7,0.03105590062111801
23,0.8,0.03105590062111801
23,0.9,0.03105590062111801
24,0.0,1.0
24,0.1,0.03105590062111801
24,0.2,0.03105590062111801
24,0.3,0.03105590062111801
24,0.4,0.03105590062111801
24,0.5,0.03105590062111801
24,0.6,0.03105590062111801
24,0.7,0.03105590062111801
24,0.8,0.03105590062111801
24,0.9,0.03105590062111801
25,0.0,1.0
25,0.1,0.03105590062111801
25,0.2,0.03105590062111801
25,0.3,0.03105590062111801
25,0.4,0.03105590062111801
25,0.5,0.03105590062111801
25,0.6,0.03105590062111801
25,0.7,0.03105590062111801
25,0.8,0.03105590062111801
25,0.9,0.03105590062111801
26,0.0,1.0
26,0.1,0.03105590062111801
26,0.2,0.03105590062111801
26,0.3,0.03105590062111801
26,0.4,0.03105590062111801
26,0.5,0.03105590062111801
26,0.6,0.03105590062111801
26,0.7,0.03105590062111801
26,0.8,0.03105590062111801
26,0.9,0.03105590062111801
27,0.0,1.0
27,0.1,0.03105590062111801
27,0.2,0.03105590062111801
27,0.3,0.03105590062111801
27,0.4,0.03105590062111801
27,0.5,0.03105590062111801
27,0.6,0.03105590062111801
27,0.7,0.03105590062111801
27,0.8,0.03105590062111801
27,0.9,0.03105590062111801
28,0.0,1.0
28,0.1,0.03105590062111801
28,0.2,0.03105590062111801
28,0.3,0.03105590062111801
28,0.4,0.03105590062111801
28,0.5,0.03105590062111801
28,0.6,0.03105590062111801
28,0.7,0.03105590062111801
28,0.8,0.03105590062111801
28,0.9,0.03105590062111801
29,0.0,1.0
29,0.1,0.03105590062111801
29,0.2,0.03105590062111801
29,0.3,0.03105590062111801
29,0.4,0.03105590062111801
29,0.5,0.03105590062111801
29,0.6,0.03105590062111801
29,0.7,0.03105590062111801
29,0.8,0.03105590062111801
29,0.9,0.03105590062111801
30,0.0,1.0
30,0.1,0.03105590062111801
30,0.2,0.03105590062111801
30,0.3,0.03105590062111801
30,0.4,0.03105590062111801
30,0.5,0.03105590062111801
30,0.6,0.03105590062111801
30,0.7,0.03105590062111801
30,0.8,0.03105590062111801
30,0.9,0.03105590062111801
31,0.0,1.0
31,0.1,0.03105590062111801
31,0.2,0.03105590062111801
31,0.3,0.03105590062111801
31,0.4,0.03105590062111801
31,0.5,0.03105590062111801
31,0.6,0.03105590062111801
31,0.7,0.03105590062111801
31,0.8,0.03105590062111801
31,0.9,0.03105590062111801


==> data/per_layer_eviction_bias/defense_keep_heat_map/tova.csv <==
layer,compression_ratio,defense_keep_rate
0,0.0,1.0
0,0.1,0.8220289855072463
0,0.2,0.6540786749482401
0,0.3,0.5135403726708075
0,0.4,0.39602484472049687
0,0.5,0.2943271221532091
0,0.6,0.21474120082815734
0,0.7,0.15826086956521737
0,0.8,0.11627329192546583
0,0.9,0.07693581780538303
1,0.0,1.0
1,0.1,0.952215320910973
1,0.2,0.885217391304348
1,0.3,0.7972670807453416
1,0.4,0.6924223602484473
1,0.5,0.5754865424430642
1,0.6,0.44488612836438934
1,0.7,0.3099792960662525
1,0.8,0.1584265010351967
1,0.9,0.050020703933747405
2,0.0,1.0
2,0.1,0.985175983436853
2,0.2,0.9195859213250517
2,0.3,0.8065424430641822
2,0.4,0.6658385093167701
2,0.5,0.5146169772256729
2,0.6,0.35925465838509313
2,0.7,0.22095238095238098
2,0.8,0.11204968944099379
2,0.9,0.038757763975155284
3,0.0,1.0
3,0.1,0.9942857142857142
3,0.2,0.9618219461697722
3,0.3,0.8877018633540372
3,0.4,0.7791304347826087
3,0.5,0.641904761904762
3,0.6,0.48480331262939946
3,0.7,0.3132919254658385
3,0.8,0.1441821946169772
3,0.9,0.0525879917184265
4,0.0,1.0
4,0.1,0.8661697722567289
4,0.2,0.7304347826086958
4,0.3,0.5859213250517599
4,0.4,0.4476190476190476
4,0.5,0.3330848861283644
4,0.6,0.23627329192546587
4,0.7,0.14542443064182198
4,0.8,0.09060041407867495
4,0.9,0.06227743271221531
5,0.0,1.0
5,0.1,0.832712215320911
5,0.2,0.6930848861283644
5,0.3,0.5936231884057971
5,0.4,0.500703933747412
5,0.5,0.4226086956521739
5,0.6,0.3457556935817806
5,0.7,0.27022774327122157
5,0.8,0.1966045548654244
5,0.9,0.12695652173913047
6,0.0,1.0
6,0.1,0.9387163561076606
6,0.2,0.8636853002070393
6,0.3,0.7838509316770186
6,0.4,0.6960662525879918
6,0.5,0.6068737060041407
6,0.6,0.5078260869565218
6,0.7,0.40679089026915116
6,0.8,0.3134575569358178
6,0.9,0.21233954451345757
7,0.0,1.0
7,0.1,0.9626501035196687
7,0.2,0.8640165631469978
7,0.3,0.7360662525879917
7,0.4,0.6199585921325053
7,0.5,0.513871635610766
7,0.6,0.41291925465838514
7,0.7,0.3084057971014493
7,0.8,0.21366459627329193
7,0.9,0.11734989648033128
8,0.0,1.0
8,0.1,0.9681159420289852
8,0.2,0.9265424430641821
8,0.3,0.8648447204968945
8,0.4,0.7901449275362319
8,0.5,0.7162732919254657
8,0.6,0.6340372670807455
8,0.7,0.5343271221532091
8,0.8,0.4151552795031056
8,0.9,0.27304347826086955
9,0.0,1.0
9,0.1,0.9894824016563147
9,0.2,0.9739958592132503
9,0.3,0.9565217391304348
9,0.4,0.932919254658385
9,0.5,0.8999585921325053
9,0.6,0.8584679089026915
9,0.7,0.7979296066252588
9,0.8,0.6927536231884056
9,0.9,0.5017805383022774
10,0.0,1.0
10,0.1,0.999503105590062
10,0.2,0.9875776397515529
10,0.3,0.9650517598343685
10,0.4,0.9378053830227744
10,0.5,0.9038509316770186
10,0.6,0.8642650103519668
10,0.7,0.8021532091097308
10,0.8,0.6987163561076605
10,0.9,0.5200828157349897
11,0.0,1.0
11,0.1,1.0
11,0.2,0.9972670807453416
11,0.3,0.9889855072463769
11,0.4,0.9694409937888198
11,0.5,0.9437681159420289
11,0.6,0.9124637681159419
11,0.7,0.865672877846791
11,0.8,0.7766459627329193
11,0.9,0.5917184265010351
12,0.0,1.0
12,0.1,0.9881573498964804
12,0.2,0.9555279503105589
12,0.3,0.9195859213250518
12,0.4,0.8828985507246377
12,0.5,0.8215320910973084
12,0.6,0.7345755693581781
12,0.7,0.6206211180124225
12,0.8,0.4841407867494824
12,0.9,0.30741200828157345
13,0.0,1.0
13,0.1,1.0
13,0.2,1.0
13,0.3,0.9996687370600413
13,0.4,0.998592132505176
13,0.5,0.9939544513457558
13,0.6,0.9798757763975156
13,0.7,0.946335403726708
13,0.8,0.8862939958592132
13,0.9,0.7268737060041406
14,0.0,1.0
14,0.1,1.0
14,0.2,0.9999171842650103
14,0.3,0.9992546583850932
14,0.4,0.9963561076604555
14,0.5,0.9909730848861283
14,0.6,0.9782194616977223
14,0.7,0.9541200828157349
14,0.8,0.8879503105590061
14,0.9,0.6973913043478261
15,0.0,1.0
15,0.1,0.9999171842650103
15,0.2,0.9989233954451346
15,0.3,0.9932919254658384
15,0.4,0.9824430641821946
15,0.5,0.9654658385093168
15,0.6,0.9399585921325051
15,0.7,0.897888198757764
15,0.8,0.8278260869565218
15,0.9,0.644472049689441
16,0.0,1.0
16,0.1,0.993209109730849
16,0.2,0.9807039337474119
16,0.3,0.963726708074534
16,0.4,0.9402898550724638
16,0.5,0.9050931677018633
16,0.6,0.8573084886128362
16,0.7,0.7787163561076604
16,0.8,0.660207039337474
16,0.9,0.4761076604554864
17,0.0,1.0
17,0.1,0.9957763975155279
17,0.2,0.9789648033126294
17,0.3,0.9460869565217391
17,0.4,0.9030227743271221
17,0.5,0.8479503105590062
17,0.6,0.7830227743271221
17,0.7,0.7011180124223603
17,0.8,0.5710144927536234
17,0.9,0.39420289855072466
18,0.0,1.0
18,0.1,0.9991718426501035
18,0.2,0.989648033126294
18,0.3,0.9693581780538301
18,0.4,0.9281159420289854
18,0.5,0.8630227743271222
18,0.6,0.7662111801242236
18,0.7,0.6510144927536232
18,0.8,0.5059213250517598
18,0.9,0.32579710144927543
19,0.0,1.0
19,0.1,0.9873291925465838
19,0.2,0.9556935817805383
19,0.3,0.910310559006211
19,0.4,0.8580538302277432
19,0.5,0.7941200828157351
19,0.6,0.7109730848861283
19,0.7,0.6007453416149069
19,0.8,0.48339544513457555
19,0.9,0.3018633540372671
20,0.0,1.0
20,0.1,0.9935403726708076
20,0.2,0.9751552795031055
20,0.3,0.944679089026915
20,0.4,0.9118012422360249
20,0.5,0.8679917184265012
20,0.6,0.8047204968944098
20,0.7,0.7246376811594203
20,0.8,0.6124223602484472
20,0.9,0.42824016563146994
21,0.0,1.0
21,0.1,0.975320910973085
21,0.2,0.9317598343685299
21,0.3,0.8756935817805382
21,0.4,0.8099378881987577
21,0.5,0.7373084886128365
21,0.6,0.65175983436853
21,0.7,0.5445134575569358
21,0.8,0.41076604554865426
21,0.9,0.25581780538302273
22,0.0,1.0
22,0.1,0.9723395445134577
22,0.2,0.9321739130434782
22,0.3,0.8843892339544513
22,0.4,0.8386749482401656
22,0.5,0.7857556935817804
22,0.6,0.7230641821946169
22,0.7,0.64
22,0.8,0.5154451345755693
22,0.9,0.34575569358178054
23,0.0,1.0
23,0.1,0.9631469979296066
23,0.2,0.9266252587991721
23,0.3,0.8824844720496894
23,0.4,0.8319668737060041
23,0.5,0.7732505175983436
23,0.6,0.7058385093167702
23,0.7,0.6130020703933747
23,0.8,0.4836438923395445
23,0.9,0.3146997929606625
24,0.0,1.0
24,0.1,0.9643892339544514
24,0.2,0.9274534161490683
24,0.3,0.8833954451345756
24,0.4,0.8298136645962731
24,0.5,0.7706004140786749
24,0.6,0.7054244306418219
24,0.7,0.6168944099378882
24,0.8,0.4891097308488613
24,0.9,0.32207039337474125
25,0.0,1.0
25,0.1,0.9606625258799174
25,0.2,0.917184265010352
25,0.3,0.8749482401656317
25,0.4,0.8327950310559006
25,0.5,0.7844306418219461
25,0.6,0.719503105590062
25,0.7,0.6311387163561076
25,0.8,0.5002070393374741
25,0.9,0.3095652173913043
26,0.0,1.0
26,0.1,0.9605797101449275
26,0.2,0.918095238095238
26,0.3,0.8729606625258799
26,0.4,0.8245134575569357
26,0.5,0.7683643892339544
26,0.6,0.7006211180124222
26,0.7,0.6134161490683229
26,0.8,0.4954865424430643
26,0.9,0.3447619047619047
27,0.0,1.0
27,0.1,0.9809523809523807
27,0.2,0.9389648033126294
27,0.3,0.8849689440993789
27,0.4,0.8258385093167702
27,0.5,0.758095238095238
27,0.6,0.6811594202898549
27,0.7,0.5913871635610767
27,0.8,0.4685714285714287
27,0.9,0.3245548654244306
28,0.0,1.0
28,0.1,0.958840579710145
28,0.2,0.9016149068322981
28,0.3,0.8383436853002071
28,0.4,0.7680331262939959
28,0.5,0.6920910973084885
28,0.6,0.5998343685300207
28,0.7,0.487784679089027
28,0.8,0.35842650103519663
28,0.9,0.21697722567287783
29,0.0,1.0
29,0.1,0.9530434782608694
29,0.2,0.8791718426501035
29,0.3,0.8045548654244307
29,0.4,0.7232298136645963
29,0.5,0.6409937888198759
29,0.6,0.5475776397515527
29,0.7,0.4447204968944099
29,0.8,0.33242236024844724
29,0.9,0.20687370600414076
30,0.0,1.0
30,0.1,0.9855900621118013
30,0.2,0.9467494824016564
30,0.3,0.8988819875776397
30,0.4,0.8538302277432713
30,0.5,0.8022360248447205
30,0.6,0.7368115942028984
30,0.7,0.6522567287784679
30,0.8,0.5255486542443064
30,0.9,0.3598343685300207
31,0.0,1.0
31,0.1,0.911469979296066
31,0.2,0.8225258799171843
31,0.3,0.7359006211180122
31,0.4,0.6392546583850931
31,0.5,0.5320910973084887
31,0.6,0.42070393374741194
31,0.7,0.3090683229813665
31,0.8,0.20447204968944102
31,0.9,0.11204968944099378


==> data/per_layer_eviction_bias/system_keep_heat_map/knorm.csv <==
layer,compression_ratio,system_keep_rate
0,0.0,1.0
0,0.1,0.8954148066685917
0,0.2,0.7922569424018474
0,0.3,0.691703016698987
0,0.4,0.590523192896066
0,0.5,0.4902870444862549
0,0.6,0.3887540322941801
0,0.7,0.29094278039988447
0,0.8,0.19146083010885734
0,0.9,0.09254508955205287
1,0.0,1.0
1,0.1,0.8952151027291594
1,0.2,0.791391958148891
1,0.3,0.6880911058280416
1,0.4,0.5855411131807913
1,0.5,0.4830425667655669
1,0.6,0.3819976809102483
1,0.7,0.28253181678349537
1,0.8,0.18310753543340427
1,0.9,0.08629018470942534
2,0.0,1.0
2,0.1,0.895152505011011
2,0.2,0.7905223806262088
2,0.3,0.6871351621485746
2,0.4,0.5850929081677806
2,0.5,0.4841216469272743
2,0.6,0.38308778035787244
2,0.7,0.28271693337387127
2,0.8,0.18402010655746665
2,0.9,0.0876415141393027
3,0.0,1.0
3,0.1,0.8947737249644444
3,0.2,0.7898902628524613
3,0.3,0.6854094363557375
3,0.4,0.5821846889851571
3,0.5,0.4797667410721827
3,0.6,0.379575047342821
3,0.7,0.279989913127003
3,0.8,0.18134979256038983
3,0.9,0.08539565738927174
4,0.0,1.0
4,0.1,0.8943695541506375
4,0.2,0.7893287115983895
4,0.3,0.6853373170738305
4,0.4,0.5831169810629675
4,0.5,0.4818373764747713
4,0.6,0.38167527428355474
4,0.7,0.2827740659602987
4,0.8,0.18532899668696626
4,0.9,0.09075417217783004
5,0.0,1.0
5,0.1,0.8954677946424124
5,0.2,0.7917006009204979
5,0.3,0.6884343357999388
5,0.4,0.5857598490032261
5,0.5,0.48432680549752355
5,0.6,0.38358227163113384
5,0.7,0.2847289526581037
5,0.8,0.18634523339913311
5,0.9,0.09110888531501354
6,0.0,1.0
6,0.1,0.8947139089044873
6,0.2,0.7903231002868696
6,0.3,0.6862852309806038
6,0.4,0.5825609652461738
6,0.5,0.4798066838792231
6,0.6,0.3780148319871216
6,0.7,0.27831730648383807
6,0.8,0.1804642228201568
6,0.9,0.08588535239729253
7,0.0,1.0
7,0.1,0.8957147335755583
7,0.2,0.7918135251670018
7,0.3,0.688691594074035
7,0.4,0.5860244908779553
7,0.5,0.4841020126781973
7,0.6,0.38228724803997105
7,0.7,0.2815386235869675
7,0.8,0.18289956265659427
7,0.9,0.08702626620440626
8,0.0,1.0
8,0.1,0.8958624927202896
8,0.2,0.792031323428363
8,0.3,0.6882157675600019
8,0.4,0.5850168853013936
8,0.5,0.48237404911963294
8,0.6,0.38033976656079765
8,0.7,0.2799445787245022
8,0.8,0.1812146899604609
8,0.9,0.08554220940737922
9,0.0,1.0
9,0.1,0.89540878644901
9,0.2,0.7915959080651507
9,0.3,0.6877737362169354
9,0.4,0.5847889966049309
9,0.5,0.48228384686364373
9,0.6,0.38069737772292955
9,0.7,0.2808737278795913
9,0.8,0.18307652880966238
9,0.9,0.08855924104124967
10,0.0,1.0
10,0.1,0.8956071955521787
10,0.2,0.7916761368617563
10,0.3,0.6880710710858954
10,0.4,0.5845107741486075
10,0.5,0.4815767477966322
10,0.6,0.3805065478117825
10,0.7,0.28102149929840353
10,0.8,0.1832005630986679
10,0.9,0.08838153400063961
11,0.0,1.0
11,0.1,0.8959525125976627
11,0.2,0.7922623771285311
11,0.3,0.6888561353530253
11,0.4,0.5862293804100425
11,0.5,0.4844525387167939
11,0.6,0.3828336845020218
11,0.7,0.28300058873056677
11,0.8,0.18461170187065598
11,0.9,0.08847360196874104
12,0.0,1.0
12,0.1,0.8961557693954163
12,0.2,0.7934542087981379
12,0.3,0.6907684818450014
12,0.4,0.5882657454456092
12,0.5,0.4858413313130684
12,0.6,0.38422633289798064
12,0.7,0.28325966220801035
12,0.8,0.18420090085644933
12,0.9,0.08983550100642304
13,0.0,1.0
13,0.1,0.89500358789776
13,0.2,0.7908133607747304
13,0.3,0.6866667372782654
13,0.4,0.583358943890562
13,0.5,0.4804738236210037
13,0.6,0.3781754992229695
13,0.7,0.27805468185403487
13,0.8,0.17998190948061324
13,0.9,0.08433287446035091
14,0.0,1.0
14,0.1,0.8955748646887073
14,0.2,0.7925036354358364
14,0.3,0.6895590821452894
14,0.4,0.586528410817921
14,0.5,0.4842830938895528
14,0.6,0.3819611703119097
14,0.7,0.2813032670803754
14,0.8,0.18239378465263006
14,0.9,0.08507551574280325
15,0.0,1.0
15,0.1,0.8958400695649665
15,0.2,0.7922424061612261
15,0.3,0.6885952444158405
15,0.4,0.5853846803831834
15,0.5,0.4832691258059012
15,0.6,0.3815721126287823
15,0.7,0.28134434951098924
15,0.8,0.18241995535151945
15,0.9,0.08668885679317204
16,0.0,1.0
16,0.1,0.8956257371185472
16,0.2,0.7919840144440717
16,0.3,0.6891585400231023
16,0.4,0.5873547869451798
16,0.5,0.4856097769869603
16,0.6,0.3841583632331291
16,0.7,0.28438871637549734
16,0.8,0.18576639319309424
16,0.9,0.08997625333355666
17,0.0,1.0
17,0.1,0.8960567507564697
17,0.2,0.7927731273914153
17,0.3,0.6900720559369442
17,0.4,0.5873727058827185
17,0.5,0.48572780329397813
17,0.6,0.38447853352650496
17,0.7,0.2850416516471007
17,0.8,0.18670734426226226
17,0.9,0.09039408786794573
18,0.0,1.0
18,0.1,0.89689139641597
18,0.2,0.7938905453668901
18,0.3,0.691245390108371
18,0.4,0.5885604934892015
18,0.5,0.48607861495603627
18,0.6,0.38440859984680914
18,0.7,0.2834260045495244
18,0.8,0.18431560328379656
18,0.9,0.08708631039412915
19,0.0,1.0
19,0.1,0.8958956543156635
19,0.2,0.7921940573737153
19,0.3,0.6900385246668366
19,0.4,0.5882921437398781
19,0.5,0.48657577035686683
19,0.6,0.3850153836921762
19,0.7,0.2845332866680791
19,0.8,0.18560382038295506
19,0.9,0.08961550803789772
20,0.0,1.0
20,0.1,0.8948621817398621
20,0.2,0.7903691520924875
20,0.3,0.6868775454409518
20,0.4,0.5843210989200338
20,0.5,0.48237353069484074
20,0.6,0.38139599748086345
20,0.7,0.2818592579361011
20,0.8,0.1840515960922529
20,0.9,0.0882784462476443
21,0.0,1.0
21,0.1,0.8949361442817209
21,0.2,0.7911301949042792
21,0.3,0.6883190011751318
21,0.4,0.5870348961070142
21,0.5,0.48646850583525053
21,0.6,0.3860309610325418
21,0.7,0.287293237427892
21,0.8,0.18921471672482026
21,0.9,0.09239936883683103
22,0.0,1.0
22,0.1,0.8956623384426211
22,0.2,0.7919283642649492
22,0.3,0.688225839601527
22,0.4,0.5859457287774071
22,0.5,0.4842986462923746
22,0.6,0.3835831783898289
22,0.7,0.28363528833100426
22,0.8,0.1848287902829432
22,0.9,0.08942922445197891
23,0.0,1.0
23,0.1,0.8962223736683143
23,0.2,0.7932456794178661
23,0.3,0.6912866298690613
23,0.4,0.5898795737696861
23,0.5,0.48802371432735164
23,0.6,0.38718611140600195
23,0.7,0.28750318805269665
23,0.8,0.18932385509952313
23,0.9,0.09190162941482248
24,0.0,1.0
24,0.1,0.8950681476702624
24,0.2,0.7909679675235989
24,0.3,0.6873550533549633
24,0.4,0.584558047812981
24,0.5,0.48187768807934767
24,0.6,0.3803810174110604
24,0.7,0.27996049757110425
24,0.8,0.1824936881440884
24,0.9,0.08842054413461208
25,0.0,1.0
25,0.1,0.8967906228571694
25,0.2,0.7936890976548215
25,0.3,0.6913679112778817
25,0.4,0.5893847688283572
25,0.5,0.4874130830428416
25,0.6,0.38707599436562284
25,0.7,0.28819080047121803
25,0.8,0.18977402173212515
25,0.9,0.09346991291402923
26,0.0,1.0
26,0.1,0.8946285176883094
26,0.2,0.7915117402590006
26,0.3,0.6895653946384304
26,0.4,0.5888198990065511
26,0.5,0.48852532483550193
26,0.6,0.38799684041979743
26,0.7,0.2884269494966391
26,0.8,0.18993989627006364
26,0.9,0.09228681197372379
27,0.0,1.0
27,0.1,0.8949586074044419
27,0.2,0.7904888397429947
27,0.3,0.6870078874773945
27,0.4,0.5845220692490347
27,0.5,0.4835489443578115
27,0.6,0.38308083377416596
27,0.7,0.28425464785118176
27,0.8,0.18689633229252559
27,0.9,0.09145702887118949
28,0.0,1.0
28,0.1,0.8945611695637846
28,0.2,0.7917620021250252
28,0.3,0.6900179642906965
28,0.4,0.5890543954797729
28,0.5,0.4890138640181913
28,0.6,0.38875893867977884
28,0.7,0.2881726570445615
28,0.8,0.1888371128448871
28,0.9,0.09167730970739152
29,0.0,1.0
29,0.1,0.8951687793124188
29,0.2,0.7925730630329187
29,0.3,0.6904791922757748
29,0.4,0.5890364044918663
29,0.5,0.4879539507649137
29,0.6,0.3874110177626034
29,0.7,0.2884171013453544
29,0.8,0.19034192354995103
29,0.9,0.09364261139876258
30,0.0,1.0
30,0.1,0.8944951822256147
30,0.2,0.790238313580708
30,0.3,0.6864644655702654
30,0.4,0.5839833685883119
30,0.5,0.48293454040405775
30,0.6,0.3830107015341422
30,0.7,0.284481871308603
30,0.8,0.18694748884701715
30,0.9,0.09022881595905344
31,0.0,1.0
31,0.1,0.8951329795629647
31,0.2,0.7926997903337251
31,0.3,0.6910296101162434
31,0.4,0.590060455350091
31,0.5,0.4898092740438629
31,0.6,0.3897682111361925
31,0.7,0.2905988933607079
31,0.8,0.19234985970485446
31,0.9,0.09439260527110457


==> data/per_layer_eviction_bias/system_keep_heat_map/observed_attention.csv <==
layer,compression_ratio,system_keep_rate
0,0.0,1.0
0,0.1,0.9026889783737301
0,0.2,0.8074192591326336
0,0.3,0.7093028018384189
0,0.4,0.6097843871110975
0,0.5,0.5088654124709221
0,0.6,0.407732701621778
0,0.7,0.30758282163913375
0,0.8,0.20597947366927427
0,0.9,0.1024399154989901
1,0.0,1.0
1,0.1,0.907933998302543
1,0.2,0.812153149668661
1,0.3,0.7154996644654672
1,0.4,0.6166589570840572
1,0.5,0.516132700859949
1,0.6,0.4149952455226546
1,0.7,0.3131423921250185
1,0.8,0.2092928240600953
1,0.9,0.10448990145927305
2,0.0,1.0
2,0.1,0.9061429349834123
2,0.2,0.8088578857497954
2,0.3,0.7117075041400895
2,0.4,0.6135422801312543
2,0.5,0.513904778060303
2,0.6,0.4134710842945278
2,0.7,0.31160497022168443
2,0.8,0.2087822473129115
2,0.9,0.10451873567152174
3,0.0,1.0
3,0.1,0.9042212386232501
3,0.2,0.8080913560240003
3,0.3,0.7107014015769962
3,0.4,0.612633054133272
3,0.5,0.5127394806174895
3,0.6,0.4119216697159472
3,0.7,0.31059298033470206
3,0.8,0.20791420141517206
3,0.9,0.10434094120436206
4,0.0,1.0
4,0.1,0.9106707537768369
4,0.2,0.8148253246892552
4,0.3,0.7167043256917023
4,0.4,0.616990488825683
4,0.5,0.5166267845072908
4,0.6,0.41505902650451193
4,0.7,0.31223790097419885
4,0.8,0.20868654204905132
4,0.9,0.10430649445362296
5,0.0,1.0
5,0.1,0.908639548940818
5,0.2,0.8111784344112297
5,0.3,0.7117751877900688
5,0.4,0.6120158207766353
5,0.5,0.5115811179517955
5,0.6,0.4106151438234709
5,0.7,0.30945108301575425
5,0.8,0.20638174539934132
5,0.9,0.10326174631324082
6,0.0,1.0
6,0.1,0.9067891366143173
6,0.2,0.8099734055089094
6,0.3,0.7124797796008232
6,0.4,0.6143603089549404
6,0.5,0.5145650942374984
6,0.6,0.41357757747928575
6,0.7,0.31132155839864456
6,0.8,0.20819506640936375
6,0.9,0.10442434776247883
7,0.0,1.0
7,0.1,0.9108583243227243
7,0.2,0.8142880543229939
7,0.3,0.7151103049306049
7,0.4,0.6148486864534696
7,0.5,0.5143154753310208
7,0.6,0.41190115516784537
7,0.7,0.30976870080215796
7,0.8,0.20736744419701167
7,0.9,0.10361329946743252
8,0.0,1.0
8,0.1,0.9095838813921779
8,0.2,0.8133554936816398
8,0.3,0.714514829227738
8,0.4,0.6138493561979032
8,0.5,0.512866233130216
8,0.6,0.41129787807503587
8,0.7,0.3088620653434533
8,0.8,0.2066059525291852
8,0.9,0.10357819824338912
9,0.0,1.0
9,0.1,0.9081556560750539
9,0.2,0.8117306345615144
9,0.3,0.7129193863351159
9,0.4,0.6132806698796491
9,0.5,0.5132173996072475
9,0.6,0.4110170225914832
9,0.7,0.308986664158406
9,0.8,0.2068799110023726
9,0.9,0.10334911819778075
10,0.0,1.0
10,0.1,0.9116645332261889
10,0.2,0.8160616694519343
10,0.3,0.7174177423653911
10,0.4,0.6179989268364516
10,0.5,0.5161989481179324
10,0.6,0.41395033084226435
10,0.7,0.3114509346353503
10,0.8,0.2083992817377346
10,0.9,0.10439417779223407
11,0.0,1.0
11,0.1,0.9081770158880241
11,0.2,0.8120390477870972
11,0.3,0.7133461029503516
11,0.4,0.6136970921490992
11,0.5,0.5124467076920269
11,0.6,0.41121468840872555
11,0.7,0.3094742994363693
11,0.8,0.20726758758929392
11,0.9,0.10390813231509244
12,0.0,1.0
12,0.1,0.9102398142701222
12,0.2,0.8137553870331126
12,0.3,0.7153867064376316
12,0.4,0.6158404510289416
12,0.5,0.5154048446686573
12,0.6,0.41423777653629695
12,0.7,0.31250411540199247
12,0.8,0.20946283483431757
12,0.9,0.10468318304536647
13,0.0,1.0
13,0.1,0.9110219185335181
13,0.2,0.8125458756220901
13,0.3,0.7126137874805011
13,0.4,0.6120947249965012
13,0.5,0.510276264078295
13,0.6,0.40880413684723516
13,0.7,0.30743047026319276
13,0.8,0.20570876508763006
13,0.9,0.10339860260788426
14,0.0,1.0
14,0.1,0.9084154817410848
14,0.2,0.8113081247468871
14,0.3,0.71228476087814
14,0.4,0.6120837096680493
14,0.5,0.5116535611011591
14,0.6,0.41022457599681794
14,0.7,0.30867214724662695
14,0.8,0.20711790327526705
14,0.9,0.1038618342885336
15,0.0,1.0
15,0.1,0.9110500619426855
15,0.2,0.8153472257940666
15,0.3,0.7166878952562713
15,0.4,0.6176845340118131
15,0.5,0.5169445143729373
15,0.6,0.4150271671534719
15,0.7,0.3121918748592683
15,0.8,0.20880449776793714
15,0.9,0.10443966945773435
16,0.0,1.0
16,0.1,0.908648754934593
16,0.2,0.8112483687526193
16,0.3,0.7123689601618926
16,0.4,0.613304790249337
16,0.5,0.5125573997651051
16,0.6,0.4114639752396613
16,0.7,0.3096941433225044
16,0.8,0.20672217215555017
16,0.9,0.10349983180672884
17,0.0,1.0
17,0.1,0.9093115873303795
17,0.2,0.811811462229189
17,0.3,0.7115404964320307
17,0.4,0.6108678452474374
17,0.5,0.5095288531356824
17,0.6,0.40848397070230297
17,0.7,0.30682756392624994
17,0.8,0.2049807757060319
17,0.9,0.10257333966274872
18,0.0,1.0
18,0.1,0.9047498288037266
18,0.2,0.8049255301061349
18,0.3,0.7050371494360931
18,0.4,0.6049183169185269
18,0.5,0.5051678465168249
18,0.6,0.4048678493545459
18,0.7,0.303974505399755
18,0.8,0.2038503236534777
18,0.9,0.10211363206066869
19,0.0,1.0
19,0.1,0.9088191338301681
19,0.2,0.8116813390787826
19,0.3,0.7128083524277328
19,0.4,0.6124711154138195
19,0.5,0.5113892326498722
19,0.6,0.41017957355541884
19,0.7,0.3083801450016874
19,0.8,0.20634819533585133
19,0.9,0.10298415766777326
20,0.0,1.0
20,0.1,0.9046572159029497
20,0.2,0.8049757438381635
20,0.3,0.7055330436032666
20,0.4,0.6051535248920875
20,0.5,0.5048415813373194
20,0.6,0.4046637304537933
20,0.7,0.30413621244645017
20,0.8,0.20323322254952733
20,0.9,0.10225798612131301
21,0.0,1.0
21,0.1,0.9066427923459821
21,0.2,0.8096259548713727
21,0.3,0.710881288669491
21,0.4,0.6117754899372113
21,0.5,0.5106899564228234
21,0.6,0.41013658692971877
21,0.7,0.3083243642265883
21,0.8,0.2057972490137285
21,0.9,0.10281694699661197
22,0.0,1.0
22,0.1,0.9052635893063918
22,0.2,0.8064066418079776
22,0.3,0.7072834694796939
22,0.4,0.6069693514651999
22,0.5,0.5062101745347197
22,0.6,0.40576709724730253
22,0.7,0.3047059777378387
22,0.8,0.20378013086360244
22,0.9,0.10188675866118563
23,0.0,1.0
23,0.1,0.9032506386785673
23,0.2,0.8048401841557604
23,0.3,0.7061801023566988
23,0.4,0.6068715830892336
23,0.5,0.5077996913918218
23,0.6,0.40741235711131374
23,0.7,0.30658436911649534
23,0.8,0.2050580359532298
23,0.9,0.10216293153414543
24,0.0,1.0
24,0.1,0.9044698774050837
24,0.2,0.8068799347714167
24,0.3,0.7070982064379071
24,0.4,0.6069857628566212
24,0.5,0.506811123818338
24,0.6,0.40554220730784524
24,0.7,0.30501364958223987
24,0.8,0.20409172047633978
24,0.9,0.10211845897452539
25,0.0,1.0
25,0.1,0.9063887980046443
25,0.2,0.8085207144796488
25,0.3,0.7092511480449524
25,0.4,0.6087132782381036
25,0.5,0.5087450646024357
25,0.6,0.40726653734319057
25,0.7,0.305631187796071
25,0.8,0.2040182366597978
25,0.9,0.10133676056362943
26,0.0,1.0
26,0.1,0.9056810136690178
26,0.2,0.8077972859445646
26,0.3,0.7082509477799879
26,0.4,0.6080217339617514
26,0.5,0.5077082556004237
26,0.6,0.4064862036606847
26,0.7,0.30537410438481377
26,0.8,0.20357924722537418
26,0.9,0.1016252013126909
27,0.0,1.0
27,0.1,0.9032119814913311
27,0.2,0.8038331457446543
27,0.3,0.704996129529779
27,0.4,0.6060110206149286
27,0.5,0.5062404379582701
27,0.6,0.40571004399124205
27,0.7,0.3052672010491525
27,0.8,0.2041009440343023
27,0.9,0.10196854812885814
28,0.0,1.0
28,0.1,0.9098265973186972
28,0.2,0.8122818453250839
28,0.3,0.7130571638112203
28,0.4,0.6130420736950849
28,0.5,0.5121202184735595
28,0.6,0.4103478233836313
28,0.7,0.3083485672757105
28,0.8,0.20546665233197922
28,0.9,0.10207318352891716
29,0.0,1.0
29,0.1,0.9054528075658468
29,0.2,0.8081126973920258
29,0.3,0.709715837995096
29,0.4,0.6099677962608586
29,0.5,0.5095341239895078
29,0.6,0.4081345019715816
29,0.7,0.3068847574883449
29,0.8,0.20477932560052875
29,0.9,0.10198275598182187
30,0.0,1.0
30,0.1,0.906766542815729
30,0.2,0.8076557421778412
30,0.3,0.7083917723573453
30,0.4,0.6084290269555476
30,0.5,0.5075029241978094
30,0.6,0.4056921671593103
30,0.7,0.30448703825703005
30,0.8,0.20288403720714218
30,0.9,0.10074687796725022
31,0.0,1.0
31,0.1,0.9153186962414903
31,0.2,0.8208179929425784
31,0.3,0.7214880721741733
31,0.4,0.6206149497878566
31,0.5,0.5185109170784983
31,0.6,0.4158136746032943
31,0.7,0.3124553354986165
31,0.8,0.20835418428830765
31,0.9,0.10383790794342244


==> data/per_layer_eviction_bias/system_keep_heat_map/snap.csv <==
layer,compression_ratio,system_keep_rate
0,0.0,1.0
0,0.1,0.901864508184158
0,0.2,0.8038754432860727
0,0.3,0.7064118337490092
0,0.4,0.6081557561657139
0,0.5,0.5083441591882112
0,0.6,0.4070436119064547
0,0.7,0.30501116039404935
0,0.8,0.2028166393303149
0,0.9,0.10103975148645995
1,0.0,1.0
1,0.1,0.8976099559761498
1,0.2,0.7966548016660003
1,0.3,0.6964225389874025
1,0.4,0.5968065260195472
1,0.5,0.49790210843306454
1,0.6,0.39925267485088634
1,0.7,0.30102360090999447
1,0.8,0.20252554839994222
1,0.9,0.10194740071051007
2,0.0,1.0
2,0.1,0.8998696648720474
2,0.2,0.8006613264203949
2,0.3,0.701767670266601
2,0.4,0.6032453967239777
2,0.5,0.5045988161416353
2,0.6,0.4058344657967385
2,0.7,0.30657989483093406
2,0.8,0.2057469123099747
2,0.9,0.10320573142005632
3,0.0,1.0
3,0.1,0.8963246087106831
3,0.2,0.7944018427647345
3,0.3,0.6941417221074273
3,0.4,0.5959978481457451
3,0.5,0.4990111778633322
3,0.6,0.40195129098700205
3,0.7,0.30435653758944775
3,0.8,0.2051359705574914
3,0.9,0.10331316770682582
4,0.0,1.0
4,0.1,0.9006277134369239
4,0.2,0.8026589629311254
4,0.3,0.7053027445060456
4,0.4,0.6079367043002657
4,0.5,0.509834039085303
4,0.6,0.41042771404587647
4,0.7,0.3096167108252466
4,0.8,0.20743362915955163
4,0.9,0.10349448749549572
5,0.0,1.0
5,0.1,0.9021035001247022
5,0.2,0.8046020931564968
5,0.3,0.7067153711884353
5,0.4,0.6083816052540993
5,0.5,0.509500854928939
5,0.6,0.40977392595991546
5,0.7,0.3089843330732351
5,0.8,0.20667541780700957
5,0.9,0.10304444934956564
6,0.0,1.0
6,0.1,0.902036424914149
6,0.2,0.80375326062707
6,0.3,0.7052855798648173
6,0.4,0.6067016784953998
6,0.5,0.5077106928325229
6,0.6,0.40816540140222857
6,0.7,0.30787272909317986
6,0.8,0.20590622318482035
6,0.9,0.10266822055460033
7,0.0,1.0
7,0.1,0.9058239176523621
7,0.2,0.8092184368862778
7,0.3,0.7119248824098232
7,0.4,0.6136570542777045
7,0.5,0.5142442028636117
7,0.6,0.4133049636592299
7,0.7,0.31104276928784447
7,0.8,0.20746230599108612
7,0.9,0.10292748267578178
8,0.0,1.0
8,0.1,0.9043101821041208
8,0.2,0.8067515854825046
8,0.3,0.7084274724391887
8,0.4,0.6094434183728566
8,0.5,0.5095850160410189
8,0.6,0.40867010990925545
8,0.7,0.3069727583596447
8,0.8,0.2043649313639846
8,0.9,0.10124643452435893
9,0.0,1.0
9,0.1,0.9039899073234331
9,0.2,0.8063292750855238
9,0.3,0.7077555327455569
9,0.4,0.6086713090864327
9,0.5,0.5090836282422022
9,0.6,0.4081738290846994
9,0.7,0.306702913888443
9,0.8,0.20421689901252368
9,0.9,0.10123188188444693
10,0.0,1.0
10,0.1,0.9056022743734331
10,0.2,0.8084482039336859
10,0.3,0.7099953077119169
10,0.4,0.6106311401028577
10,0.5,0.5105268573986845
10,0.6,0.4093493477024031
10,0.7,0.30749439604880874
10,0.8,0.2049819932157252
10,0.9,0.10170918860124974
11,0.0,1.0
11,0.1,0.903372667714494
11,0.2,0.8059664595804505
11,0.3,0.7079994488592108
11,0.4,0.6093199455396081
11,0.5,0.509746805802732
11,0.6,0.4092695668997351
11,0.7,0.3081062914566509
11,0.8,0.20560928642836973
11,0.9,0.10213014134327264
12,0.0,1.0
12,0.1,0.8989175235316983
12,0.2,0.7987908322566996
12,0.3,0.6994879349484988
12,0.4,0.6010755781902597
12,0.5,0.5028172609864474
12,0.6,0.4040596794107137
12,0.7,0.30455232901832585
12,0.8,0.20370625554373556
12,0.9,0.10139669435293737
13,0.0,1.0
13,0.1,0.9026349372354917
13,0.2,0.8031645070463136
13,0.3,0.7033106001286692
13,0.4,0.6033317878900241
13,0.5,0.5031342266662934
13,0.6,0.4024511007050014
13,0.7,0.3016422671450208
13,0.8,0.20054899095495654
13,0.9,0.09922673083587372
14,0.0,1.0
14,0.1,0.9007098413636091
14,0.2,0.8004164884252227
14,0.3,0.6998488167830423
14,0.4,0.5993969363659405
14,0.5,0.4992455084171854
14,0.6,0.39874078831274723
14,0.7,0.29854771412323994
14,0.8,0.19836807161289113
14,0.9,0.09819427752159893
15,0.0,1.0
15,0.1,0.9078850239775873
15,0.2,0.8112281867432944
15,0.3,0.7127648896271491
15,0.4,0.613005437079103
15,0.5,0.5120647069079066
15,0.6,0.41004551625771773
15,0.7,0.30775893824984496
15,0.8,0.2048208997930309
15,0.9,0.10147175735298891
16,0.0,1.0
16,0.1,0.9045895164118065
16,0.2,0.8070880815451812
16,0.3,0.7084004387181655
16,0.4,0.6090060139620612
16,0.5,0.5089898743945669
16,0.6,0.40820918855164673
16,0.7,0.306896611782084
16,0.8,0.20453128781659516
16,0.9,0.10136175640446847
17,0.0,1.0
17,0.1,0.9085183615600441
17,0.2,0.8125540099314478
17,0.3,0.7142837964107244
17,0.4,0.6143125095944955
17,0.5,0.5133372648712948
17,0.6,0.41121008957427435
17,0.7,0.30873101400376785
17,0.8,0.2057195038249891
17,0.9,0.10199167040778687
18,0.0,1.0
18,0.1,0.9031973972689652
18,0.2,0.8050618825180408
18,0.3,0.7062671587025574
18,0.4,0.6070678702725677
18,0.5,0.5072508520316013
18,0.6,0.4067599861470497
18,0.7,0.30588149546688925
18,0.8,0.20429034348657107
18,0.9,0.10172945029688442
19,0.0,1.0
19,0.1,0.9092938413574586
19,0.2,0.8126316899767573
19,0.3,0.7136487676316087
19,0.4,0.6135439680875118
19,0.5,0.5126118204271066
19,0.6,0.4108691967567785
19,0.7,0.3087104270297126
19,0.8,0.20584857489192923
19,0.9,0.10214051194444874
20,0.0,1.0
20,0.1,0.90348331020624
20,0.2,0.8051204559154594
20,0.3,0.7059862721985731
20,0.4,0.6063486393625733
20,0.5,0.5064040337522301
20,0.6,0.40569263851706494
20,0.7,0.30478888814816246
20,0.8,0.20336952622864457
20,0.9,0.10121026087616755
21,0.0,1.0
21,0.1,0.9099284194643212
21,0.2,0.8133993298603631
21,0.3,0.714583547051064
21,0.4,0.6147156981878773
21,0.5,0.514002202368944
21,0.6,0.4123235556963773
21,0.7,0.31007172097816715
21,0.8,0.20683730435491726
21,0.9,0.10265606314933769
22,0.0,1.0
22,0.1,0.9058612149485793
22,0.2,0.8080518315845567
22,0.3,0.7091009314714386
22,0.4,0.6095031522722519
22,0.5,0.5093783512123783
22,0.6,0.4082898425081166
22,0.7,0.30670409390224085
22,0.8,0.20432219888236794
22,0.9,0.10159407238429342
23,0.0,1.0
23,0.1,0.9053817206004597
23,0.2,0.8078508210324231
23,0.3,0.7090232434882277
23,0.4,0.6093923118360882
23,0.5,0.509068217720538
23,0.6,0.4082252766119726
23,0.7,0.30682455402838554
23,0.8,0.20481918623329187
23,0.9,0.10200092530086799
24,0.0,1.0
24,0.1,0.9045663369819397
24,0.2,0.8065268891206199
24,0.3,0.7076337418110615
24,0.4,0.6079593477615322
24,0.5,0.5075548303666498
24,0.6,0.40657967756353514
24,0.7,0.3053768608081429
24,0.8,0.20367390993899984
24,0.9,0.10121084473499911
25,0.0,1.0
25,0.1,0.9064097005998192
25,0.2,0.808637813941658
25,0.3,0.7094019322761161
25,0.4,0.6092467497238434
25,0.5,0.5084010039533537
25,0.6,0.40706732283708236
25,0.7,0.30567174682792947
25,0.8,0.20382824368955899
25,0.9,0.1014329034012448
26,0.0,1.0
26,0.1,0.9085907071799831
26,0.2,0.8108642730258618
26,0.3,0.7115790971246143
26,0.4,0.6115510939116878
26,0.5,0.5108491293620019
26,0.6,0.4090822227858154
26,0.7,0.3072591051083567
26,0.8,0.20482733720554827
26,0.9,0.10185680603640891
27,0.0,1.0
27,0.1,0.9046715877334343
27,0.2,0.8066559269556479
27,0.3,0.7079642358082434
27,0.4,0.6086786520492302
27,0.5,0.5089927683984092
27,0.6,0.4082977569654849
27,0.7,0.3070769940316291
27,0.8,0.20493214092798737
27,0.9,0.10186711383000589
28,0.0,1.0
28,0.1,0.9105488731048468
28,0.2,0.8137500668616178
28,0.3,0.7148489527603866
28,0.4,0.6147188380220309
28,0.5,0.5135446388834364
28,0.6,0.41132320124017346
28,0.7,0.3086372403082637
28,0.8,0.20526464459797245
28,0.9,0.10158159429847136
29,0.0,1.0
29,0.1,0.9073669476017405
29,0.2,0.8099320212872233
29,0.3,0.710871630140476
29,0.4,0.6108436656807221
29,0.5,0.5101685675575581
29,0.6,0.40887343003489945
29,0.7,0.30707576015189997
29,0.8,0.20448049398167398
29,0.9,0.1012608031530431
30,0.0,1.0
30,0.1,0.9083522292220894
30,0.2,0.8103976652388799
30,0.3,0.7107375160440524
30,0.4,0.6102957380247664
30,0.5,0.5092112216320412
30,0.6,0.40755456074543794
30,0.7,0.30578004887518345
30,0.8,0.2036995531070012
30,0.9,0.10103647062532777
31,0.0,1.0
31,0.1,0.9084883811242888
31,0.2,0.8123687304895663
31,0.3,0.714229838112496
31,0.4,0.6148043645572657
31,0.5,0.5142447995822126
31,0.6,0.4126021986277918
31,0.7,0.310047596522512
31,0.8,0.20669161897404553
31,0.9,0.10257038486293212


==> data/per_layer_eviction_bias/system_keep_heat_map/streamingllm.csv <==
layer,compression_ratio,system_keep_rate
0,0.0,1.0
0,0.1,0.9489459672246909
0,0.2,0.8433050800171616
0,0.3,0.7376177610945517
0,0.4,0.6320064177257737
0,0.5,0.5264026092244234
0,0.6,0.4206247284877645
0,0.7,0.31504153674588825
0,0.8,0.2093906173119418
0,0.9,0.10371333061574885
1,0.0,1.0
1,0.1,0.9489459672246909
1,0.2,0.8433050800171616
1,0.3,0.7376177610945517
1,0.4,0.6320064177257737
1,0.5,0.5264026092244234
1,0.6,0.4206247284877645
1,0.7,0.31504153674588825
1,0.8,0.2093906173119418
1,0.9,0.10371333061574885
2,0.0,1.0
2,0.1,0.9489459672246909
2,0.2,0.8433050800171616
2,0.3,0.7376177610945517
2,0.4,0.6320064177257737
2,0.5,0.5264026092244234
2,0.6,0.4206247284877645
2,0.7,0.31504153674588825
2,0.8,0.2093906173119418
2,0.9,0.10371333061574885
3,0.0,1.0
3,0.1,0.9489459672246909
3,0.2,0.8433050800171616
3,0.3,0.7376177610945517
3,0.4,0.6320064177257737
3,0.5,0.5264026092244234
3,0.6,0.4206247284877645
3,0.7,0.31504153674588825
3,0.8,0.2093906173119418
3,0.9,0.10371333061574885
4,0.0,1.0
4,0.1,0.9489459672246909
4,0.2,0.8433050800171616
4,0.3,0.7376177610945517
4,0.4,0.6320064177257737
4,0.5,0.5264026092244234
4,0.6,0.4206247284877645
4,0.7,0.31504153674588825
4,0.8,0.2093906173119418
4,0.9,0.10371333061574885
5,0.0,1.0
5,0.1,0.9489459672246909
5,0.2,0.8433050800171616
5,0.3,0.7376177610945517
5,0.4,0.6320064177257737
5,0.5,0.5264026092244234
5,0.6,0.4206247284877645
5,0.7,0.31504153674588825
5,0.8,0.2093906173119418
5,0.9,0.10371333061574885
6,0.0,1.0
6,0.1,0.9489459672246909
6,0.2,0.8433050800171616
6,0.3,0.7376177610945517
6,0.4,0.6320064177257737
6,0.5,0.5264026092244234
6,0.6,0.4206247284877645
6,0.7,0.31504153674588825
6,0.8,0.2093906173119418
6,0.9,0.10371333061574885
7,0.0,1.0
7,0.1,0.9489459672246909
7,0.2,0.8433050800171616
7,0.3,0.7376177610945517
7,0.4,0.6320064177257737
7,0.5,0.5264026092244234
7,0.6,0.4206247284877645
7,0.7,0.31504153674588825
7,0.8,0.2093906173119418
7,0.9,0.10371333061574885
8,0.0,1.0
8,0.1,0.9489459672246909
8,0.2,0.8433050800171616
8,0.3,0.7376177610945517
8,0.4,0.6320064177257737
8,0.5,0.5264026092244234
8,0.6,0.4206247284877645
8,0.7,0.31504153674588825
8,0.8,0.2093906173119418
8,0.9,0.10371333061574885
9,0.0,1.0
9,0.1,0.9489459672246909
9,0.2,0.8433050800171616
9,0.3,0.7376177610945517
9,0.4,0.6320064177257737
9,0.5,0.5264026092244234
9,0.6,0.4206247284877645
9,0.7,0.31504153674588825
9,0.8,0.2093906173119418
9,0.9,0.10371333061574885
10,0.0,1.0
10,0.1,0.9489459672246909
10,0.2,0.8433050800171616
10,0.3,0.7376177610945517
10,0.4,0.6320064177257737
10,0.5,0.5264026092244234
10,0.6,0.4206247284877645
10,0.7,0.31504153674588825
10,0.8,0.2093906173119418
10,0.9,0.10371333061574885
11,0.0,1.0
11,0.1,0.9489459672246909
11,0.2,0.8433050800171616
11,0.3,0.7376177610945517
11,0.4,0.6320064177257737
11,0.5,0.5264026092244234
11,0.6,0.4206247284877645
11,0.7,0.31504153674588825
11,0.8,0.2093906173119418
11,0.9,0.10371333061574885
12,0.0,1.0
12,0.1,0.9489459672246909
12,0.2,0.8433050800171616
12,0.3,0.7376177610945517
12,0.4,0.6320064177257737
12,0.5,0.5264026092244234
12,0.6,0.4206247284877645
12,0.7,0.31504153674588825
12,0.8,0.2093906173119418
12,0.9,0.10371333061574885
13,0.0,1.0
13,0.1,0.9489459672246909
13,0.2,0.8433050800171616
13,0.3,0.7376177610945517
13,0.4,0.6320064177257737
13,0.5,0.5264026092244234
13,0.6,0.4206247284877645
13,0.7,0.31504153674588825
13,0.8,0.2093906173119418
13,0.9,0.10371333061574885
14,0.0,1.0
14,0.1,0.9489459672246909
14,0.2,0.8433050800171616
14,0.3,0.7376177610945517
14,0.4,0.6320064177257737
14,0.5,0.5264026092244234
14,0.6,0.4206247284877645
14,0.7,0.31504153674588825
14,0.8,0.2093906173119418
14,0.9,0.10371333061574885
15,0.0,1.0
15,0.1,0.9489459672246909
15,0.2,0.8433050800171616
15,0.3,0.7376177610945517
15,0.4,0.6320064177257737
15,0.5,0.5264026092244234
15,0.6,0.4206247284877645
15,0.7,0.31504153674588825
15,0.8,0.2093906173119418
15,0.9,0.10371333061574885
16,0.0,1.0
16,0.1,0.9489459672246909
16,0.2,0.8433050800171616
16,0.3,0.7376177610945517
16,0.4,0.6320064177257737
16,0.5,0.5264026092244234
16,0.6,0.4206247284877645
16,0.7,0.31504153674588825
16,0.8,0.2093906173119418
16,0.9,0.10371333061574885
17,0.0,1.0
17,0.1,0.9489459672246909
17,0.2,0.8433050800171616
17,0.3,0.7376177610945517
17,0.4,0.6320064177257737
17,0.5,0.5264026092244234
17,0.6,0.4206247284877645
17,0.7,0.31504153674588825
17,0.8,0.2093906173119418
17,0.9,0.10371333061574885
18,0.0,1.0
18,0.1,0.9489459672246909
18,0.2,0.8433050800171616
18,0.3,0.7376177610945517
18,0.4,0.6320064177257737
18,0.5,0.5264026092244234
18,0.6,0.4206247284877645
18,0.7,0.31504153674588825
18,0.8,0.2093906173119418
18,0.9,0.10371333061574885
19,0.0,1.0
19,0.1,0.9489459672246909
19,0.2,0.8433050800171616
19,0.3,0.7376177610945517
19,0.4,0.6320064177257737
19,0.5,0.5264026092244234
19,0.6,0.4206247284877645
19,0.7,0.31504153674588825
19,0.8,0.2093906173119418
19,0.9,0.10371333061574885
20,0.0,1.0
20,0.1,0.9489459672246909
20,0.2,0.8433050800171616
20,0.3,0.7376177610945517
20,0.4,0.6320064177257737
20,0.5,0.5264026092244234
20,0.6,0.4206247284877645
20,0.7,0.31504153674588825
20,0.8,0.2093906173119418
20,0.9,0.10371333061574885
21,0.0,1.0
21,0.1,0.9489459672246909
21,0.2,0.8433050800171616
21,0.3,0.7376177610945517
21,0.4,0.6320064177257737
21,0.5,0.5264026092244234
21,0.6,0.4206247284877645
21,0.7,0.31504153674588825
21,0.8,0.2093906173119418
21,0.9,0.10371333061574885
22,0.0,1.0
22,0.1,0.9489459672246909
22,0.2,0.8433050800171616
22,0.3,0.7376177610945517
22,0.4,0.6320064177257737
22,0.5,0.5264026092244234
22,0.6,0.4206247284877645
22,0.7,0.31504153674588825
22,0.8,0.2093906173119418
22,0.9,0.10371333061574885
23,0.0,1.0
23,0.1,0.9489459672246909
23,0.2,0.8433050800171616
23,0.3,0.7376177610945517
23,0.4,0.6320064177257737
23,0.5,0.5264026092244234
23,0.6,0.4206247284877645
23,0.7,0.31504153674588825
23,0.8,0.2093906173119418
23,0.9,0.10371333061574885
24,0.0,1.0
24,0.1,0.9489459672246909
24,0.2,0.8433050800171616
24,0.3,0.7376177610945517
24,0.4,0.6320064177257737
24,0.5,0.5264026092244234
24,0.6,0.4206247284877645
24,0.7,0.31504153674588825
24,0.8,0.2093906173119418
24,0.9,0.10371333061574885
25,0.0,1.0
25,0.1,0.9489459672246909
25,0.2,0.8433050800171616
25,0.3,0.7376177610945517
25,0.4,0.6320064177257737
25,0.5,0.5264026092244234
25,0.6,0.4206247284877645
25,0.7,0.31504153674588825
25,0.8,0.2093906173119418
25,0.9,0.10371333061574885
26,0.0,1.0
26,0.1,0.9489459672246909
26,0.2,0.8433050800171616
26,0.3,0.7376177610945517
26,0.4,0.6320064177257737
26,0.5,0.5264026092244234
26,0.6,0.4206247284877645
26,0.7,0.31504153674588825
26,0.8,0.2093906173119418
26,0.9,0.10371333061574885
27,0.0,1.0
27,0.1,0.9489459672246909
27,0.2,0.8433050800171616
27,0.3,0.7376177610945517
27,0.4,0.6320064177257737
27,0.5,0.5264026092244234
27,0.6,0.4206247284877645
27,0.7,0.31504153674588825
27,0.8,0.2093906173119418
27,0.9,0.10371333061574885
28,0.0,1.0
28,0.1,0.9489459672246909
28,0.2,0.8433050800171616
28,0.3,0.7376177610945517
28,0.4,0.6320064177257737
28,0.5,0.5264026092244234
28,0.6,0.4206247284877645
28,0.7,0.31504153674588825
28,0.8,0.2093906173119418
28,0.9,0.10371333061574885
29,0.0,1.0
29,0.1,0.9489459672246909
29,0.2,0.8433050800171616
29,0.3,0.7376177610945517
29,0.4,0.6320064177257737
29,0.5,0.5264026092244234
29,0.6,0.4206247284877645
29,0.7,0.31504153674588825
29,0.8,0.2093906173119418
29,0.9,0.10371333061574885
30,0.0,1.0
30,0.1,0.9489459672246909
30,0.2,0.8433050800171616
30,0.3,0.7376177610945517
30,0.4,0.6320064177257737
30,0.5,0.5264026092244234
30,0.6,0.4206247284877645
30,0.7,0.31504153674588825
30,0.8,0.2093906173119418
30,0.9,0.10371333061574885
31,0.0,1.0
31,0.1,0.9489459672246909
31,0.2,0.8433050800171616
31,0.3,0.7376177610945517
31,0.4,0.6320064177257737
31,0.5,0.5264026092244234
31,0.6,0.4206247284877645
31,0.7,0.31504153674588825
31,0.8,0.2093906173119418
31,0.9,0.10371333061574885


==> data/per_layer_eviction_bias/system_keep_heat_map/tova.csv <==
layer,compression_ratio,system_keep_rate
0,0.0,1.0
0,0.1,0.9043467022277157
0,0.2,0.8081473416768894
0,0.3,0.710544548025908
0,0.4,0.6115184901917019
0,0.5,0.511620787272264
0,0.6,0.4103861481182679
0,0.7,0.3079914709548277
0,0.8,0.20473185105708486
0,0.9,0.10116426282839841
1,0.0,1.0
1,0.1,0.8976711216627092
1,0.2,0.7965235831761832
1,0.3,0.6964048064823521
1,0.4,0.597051026855832
1,0.5,0.49807043205210183
1,0.6,0.39945917763246847
1,0.7,0.3010267158469473
1,0.8,0.20320032731623366
1,0.9,0.10290607254686111
2,0.0,1.0
2,0.1,0.8954080406783765
2,0.2,0.7943783325625725
2,0.3,0.6960219859805973
2,0.4,0.5990382794365069
2,0.5,0.50201094112388
2,0.6,0.4046824888871738
2,0.7,0.30613261528585134
2,0.8,0.20577252551771602
2,0.9,0.10349351867332261
3,0.0,1.0
3,0.1,0.8946056906514157
3,0.2,0.7910922112300631
3,0.3,0.6901104553167645
3,0.4,0.59121925002649
3,0.5,0.49385973196728183
3,0.6,0.3971880149843492
3,0.7,0.3009108026234058
3,0.8,0.20370288044975815
3,0.9,0.10256575510511318
4,0.0,1.0
4,0.1,0.9027627333604235
4,0.2,0.8051291133670113
4,0.3,0.7076574716661742
4,0.4,0.6095767310541934
4,0.5,0.5101095193899661
4,0.6,0.4094355479968575
4,0.7,0.308444572864648
4,0.8,0.20576675391277602
4,0.9,0.10172071901989774
5,0.0,1.0
5,0.1,0.9036037080106719
5,0.2,0.8056970661358107
5,0.3,0.7056069933122558
5,0.4,0.6051618005885703
5,0.5,0.5038361542224177
5,0.6,0.4022115511902074
5,0.7,0.30072462668702227
5,0.8,0.19918122846039257
5,0.9,0.09764596392311979
6,0.0,1.0
6,0.1,0.8978141518655679
6,0.2,0.7965354193003762
6,0.3,0.6954559792779206
6,0.4,0.5947273187325525
6,0.5,0.49394033737605575
6,0.6,0.39347482444179166
6,0.7,0.29351697739563914
6,0.8,0.19311118724279447
6,0.9,0.09340055607172205
7,0.0,1.0
7,0.1,0.896331914403278
7,0.2,0.7963379803646731
7,0.3,0.6977970777742345
7,0.4,0.5984910807522804
7,0.5,0.49866796605491914
7,0.6,0.39837182035064134
7,0.7,0.2986497563057929
7,0.8,0.19820647513172512
7,0.9,0.09828263796894304
8,0.0,1.0
8,0.1,0.8961555006588945
8,0.2,0.7929469829190277
8,0.3,0.690875452311237
8,0.4,0.589423577229136
8,0.5,0.48783784179544026
8,0.6,0.38666701687968325
8,0.7,0.2866330378337335
8,0.8,0.18766100644719907
8,0.9,0.09012529715193186
9,0.0,1.0
9,0.1,0.8947569008838424
9,0.2,0.7899705006056245
9,0.3,0.6852562161753344
9,0.4,0.5809868146885913
9,0.5,0.47719139897503493
9,0.6,0.3738560085333693
9,0.7,0.2718361746995158
9,0.8,0.17228179733459548
9,0.9,0.07828615781235045
10,0.0,1.0
10,0.1,0.8942269399545361
10,0.2,0.7892342843851252
10,0.3,0.6848049409251481
10,0.4,0.580800591067788
10,0.5,0.47723234080236504
10,0.6,0.37388971671761584
10,0.7,0.2721308859414539
10,0.8,0.17271532149006497
10,0.9,0.07759444114789073
11,0.0,1.0
11,0.1,0.8942095751626112
11,0.2,0.7887490399595041
11,0.3,0.6835824244050894
11,0.4,0.5791878320558127
11,0.5,0.47513216740738895
11,0.6,0.3714156909644311
11,0.7,0.2687758546456178
11,0.8,0.16877551912936495
11,0.9,0.07444833838675373
12,0.0,1.0
12,0.1,0.8949385253680898
12,0.2,0.791192620999037
12,0.3,0.6876054871499775
12,0.4,0.5841044275110423
12,0.5,0.4820019568162478
12,0.6,0.38128146147038544
12,0.7,0.28231594518652464
12,0.8,0.1845878739025463
12,0.9,0.08881169769119977
13,0.0,1.0
13,0.1,0.8942095751626112
13,0.2,0.7885686879550818
13,0.3,0.6829172895503665
13,0.4,0.5774193515542602
13,0.5,0.47225010513871923
13,0.6,0.3675220573654608
13,0.7,0.26429856794843615
13,0.8,0.16247481967996558
13,0.9,0.06756884301577123
14,0.0,1.0
14,0.1,0.8942095751626112
14,0.2,0.7885782322165947
14,0.3,0.6829603770754638
14,0.4,0.5776276172290552
14,0.5,0.47252754521909557
14,0.6,0.36780009480548387
14,0.7,0.26399156946132313
14,0.8,0.1625924476470621
14,0.9,0.06913322989618276
15,0.0,1.0
15,0.1,0.8942191331076532
15,0.2,0.7886725139181361
15,0.3,0.6834843003016043
15,0.4,0.5788498646098441
15,0.5,0.474533646894624
15,0.6,0.3705313780918841
15,0.7,0.2676890879556486
15,0.8,0.16668923401358357
15,0.9,0.07235534582640028
16,0.0,1.0
16,0.1,0.8946612086198698
16,0.2,0.789878411399307
16,0.3,0.6853962587927148
16,0.4,0.5814831037764006
16,0.5,0.4783116317897056
16,0.6,0.375588711094703
16,0.7,0.2749331001530892
16,0.8,0.17669837523306375
16,0.9,0.08163737707067273
17,0.0,1.0
17,0.1,0.8944548775000533
17,0.2,0.7899774048955029
17,0.3,0.6862915469591435
17,0.4,0.5832257060501004
17,0.5,0.480992931238607
17,0.6,0.3790773830447251
17,0.7,0.27848887064355476
17,0.8,0.1806419870296518
17,0.9,0.08459578051634206
18,0.0,1.0
18,0.1,0.8942763606333753
18,0.2,0.789307232999529
18,0.3,0.6848848029943732
18,0.4,0.5820271793470889
18,0.5,0.48057044630828066
18,0.6,0.3806871007616783
18,0.7,0.2816969873415468
18,0.8,0.18428934663884772
18,0.9,0.08889041436477593
19,0.0,1.0
19,0.1,0.8951817047559191
19,0.2,0.7918757275596356
19,0.3,0.6893806894177094
19,0.4,0.5871550498767185
19,0.5,0.4854459592385569
19,0.6,0.38473766397007886
19,0.7,0.28576976595686093
19,0.8,0.1866026138337701
19,0.9,0.0902162877294458
20,0.0,1.0
20,0.1,0.8947531291925075
20,0.2,0.7904832392077394
20,0.3,0.6868934392160794
20,0.4,0.583326404116905
20,0.5,0.4804471151525783
20,0.6,0.3786823567074108
20,0.7,0.27820720506281504
20,0.8,0.17909328314869982
20,0.9,0.08357279156655045
21,0.0,1.0
21,0.1,0.8957861083571883
21,0.2,0.7930190871384795
21,0.3,0.6909226223721516
21,0.4,0.5894453928952494
21,0.5,0.48819473954466747
21,0.6,0.3873929769351599
21,0.7,0.2879737397760269
21,0.8,0.1896725280662571
21,0.9,0.09222811899246844
22,0.0,1.0
22,0.1,0.8961151997277814
22,0.2,0.7930351459010009
22,0.3,0.6900462532203864
22,0.4,0.5870546337093151
22,0.5,0.4846269619856189
22,0.6,0.38255788844771055
22,0.7,0.28175110354445204
22,0.8,0.1832354237498453
22,0.9,0.08703772615184434
23,0.0,1.0
23,0.1,0.8968939671849948
23,0.2,0.7934967107112756
23,0.3,0.6906545079444056
23,0.4,0.5880888690084342
23,0.5,0.4860369495332511
23,0.6,0.38432324309041827
23,0.7,0.2842896182551785
23,0.8,0.18588538106556882
23,0.9,0.08891919076244095
24,0.0,1.0
24,0.1,0.8966001175820609
24,0.2,0.793291024578558
24,0.3,0.6902882701884462
24,0.4,0.5879231541566654
24,0.5,0.48586511404705246
24,0.6,0.3838270780146994
24,0.7,0.28341948800842365
24,0.8,0.1849403039289114
24,0.9,0.08814268424454363
25,0.0,1.0
25,0.1,0.8969726242999686
25,0.2,0.7941964738090214
25,0.3,0.691051057353807
25,0.4,0.5878527406426179
25,0.5,0.48512161459256303
25,0.6,0.38323286651503014
25,0.7,0.28307003143630177
25,0.8,0.18498699840958618
25,0.9,0.08919450663199194
26,0.0,1.0
26,0.1,0.8965873422972291
26,0.2,0.7933977978241535
26,0.3,0.6904437607298518
26,0.4,0.5875857135958482
26,0.5,0.48534360091385753
26,0.6,0.38358286217790083
26,0.7,0.2831492364887384
26,0.8,0.1840597575366226
26,0.9,0.08664687488131934
27,0.0,1.0
27,0.1,0.8956517576288108
27,0.2,0.7927654241195743
27,0.3,0.6902658715934518
27,0.4,0.5880465174982098
27,0.5,0.4862969654604651
27,0.6,0.38494850401010106
27,0.7,0.28448730809209416
27,0.8,0.18575246264765977
27,0.9,0.0877902868248233
28,0.0,1.0
28,0.1,0.8968467572808734
28,0.2,0.794609399470215
28,0.3,0.6925391592779416
28,0.4,0.5909570665399922
28,0.5,0.48969976750257094
28,0.6,0.38918116955549675
28,0.7,0.290007961365128
28,0.8,0.19152756089926515
28,0.9,0.09349339922202851
29,0.0,1.0
29,0.1,0.8972837223033544
29,0.2,0.796018432081943
29,0.3,0.6947133241552033
29,0.4,0.593629054056699
29,0.5,0.4925963708823689
29,0.6,0.392014614343203
29,0.7,0.2920742717247801
29,0.8,0.1926254302822452
29,0.9,0.09394120801444984
30,0.0,1.0
30,0.1,0.8950969809133384
30,0.2,0.7919110577860717
30,0.3,0.6890243865937574
30,0.4,0.5859795966087588
30,0.5,0.48332302136910205
30,0.6,0.3814330671024894
30,0.7,0.28093077914762987
30,0.8,0.1826216851766979
30,0.9,0.0860788352125249
31,0.0,1.0
31,0.1,0.8996149645944927
31,0.2,0.7991936317381906
31,0.3,0.6984868684536878
31,0.4,0.5983568051045246
31,0.5,0.49870125828399314
31,0.6,0.39911845743778035
31,0.7,0.299605801785143
31,0.8,0.19973928588203863
31,0.9,0.09909809283614843


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.229014,0.029112,0.225879,0.029115,100.000000,0.000000,100.000000,0.000000
0.05,0.353013,0.039172,0.346917,0.039320,97.945885,0.046789,92.845235,0.048355
0.10,0.430164,0.041896,0.421804,0.042294,95.382522,0.084752,86.533611,0.087263
0.15,0.490247,0.042113,0.473528,0.042814,92.251726,0.123961,80.469093,0.116229
0.20,0.473703,0.040016,0.441484,0.040164,88.774379,0.159725,74.696583,0.142827
0.25,0.435040,0.036504,0.387321,0.037674,84.917025,0.189341,69.092620,0.163938
0.30,0.299373,0.024761,0.234761,0.023934,80.704860,0.211598,63.542919,0.185075
0.35,0.223964,0.015397,0.165273,0.013047,76.344614,0.237684,58.181566,0.201112
0.40,0.190526,0.011383,0.140718,0.008642,71.712177,0.252466,53.086987,0.211906
0.45,0.139498,0.011328,0.110240,0.008921,66.559959,0.263559,48.047338,0.220919
0.50,0.156392,0.012996,0.114943,0.008780,61.374579,0.274135,43.408995,0.222533
0.55,0.164925,0.013629,0.117555,0.009053,55.771148,0.283470,38.481085,0.215433
0.60,0.195228,0.013789,0.135319,0.008920,50.151490,0.282815,33.706292,0.212921
0.65,0.204807,0.013600,0.140369,0.008829,44.409423,0.276406,29.267279,0.203079
0.70,0.231627,0.011675,0.154998,0.007215,38.409454,0.263838,24.865151,0.188437
0.75,0.197318,0.012965,0.136015,0.007832,32.112470,0.237008,20.599453,0.171611
0.80,0.199756,0.010619,0.141240,0.006539,25.501774,0.211300,16.487664,0.148290
0.85,0.168757,0.008159,0.124695,0.004925,18.644345,0.181749,12.423359,0.115397
0.90,0.181122,0.006269,0.132706,0.003807,11.637193,0.132269,8.537475,0.085343


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.238070,0.030106,0.234761,0.030125,100.000000,0.000000,100.000000,0.000000
0.05,0.246952,0.031048,0.243643,0.031076,91.659312,0.061890,96.314438,0.059946
0.10,0.262975,0.032537,0.260362,0.032514,84.050949,0.081212,92.812938,0.096552
0.15,0.253918,0.031756,0.249390,0.031790,76.331837,0.096898,89.280847,0.136261
0.20,0.206200,0.026278,0.201324,0.026257,68.926766,0.109811,85.687347,0.170575
0.25,0.232497,0.029914,0.226750,0.029632,61.703573,0.116542,81.953533,0.201615
0.30,0.247649,0.031126,0.240857,0.030714,54.681808,0.121923,77.974424,0.234231
0.35,0.251306,0.031350,0.244514,0.031079,48.220409,0.123375,73.806152,0.266518
0.40,0.261930,0.031491,0.250435,0.030315,42.293351,0.133529,69.451860,0.287555
0.45,0.287705,0.031846,0.269941,0.029804,36.598003,0.138252,64.746731,0.307371
0.50,0.300418,0.030583,0.278649,0.028468,31.619105,0.141147,60.014555,0.312586
0.55,0.268722,0.027659,0.236851,0.024948,26.765685,0.139771,54.692255,0.319376
0.60,0.261581,0.025470,0.223790,0.022765,22.299586,0.135263,49.284082,0.312735
0.65,0.270812,0.022464,0.214908,0.018923,18.312824,0.130537,43.875278,0.296312
0.70,0.227969,0.020307,0.167537,0.014878,14.565040,0.118929,38.213292,0.274312
0.75,0.195402,0.017678,0.151341,0.013610,11.114976,0.105223,32.358441,0.245697
0.80,0.159526,0.016432,0.122780,0.011143,8.056044,0.092669,26.273327,0.213378
0.85,0.116162,0.012531,0.092476,0.009336,5.302579,0.076661,19.911605,0.168783
0.90,0.084117,0.007880,0.067746,0.005159,2.932573,0.055824,13.435975,0.122557


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.229014,0.029112,0.225879,0.029115,100.000000,0.000000,100.000000,0.000000
0.05,0.292407,0.035316,0.288053,0.035017,88.774506,0.104495,97.852207,0.077360
0.10,0.349530,0.038701,0.344479,0.038519,79.210234,0.156873,95.400710,0.136590
0.15,0.224660,0.028975,0.219784,0.028628,70.589276,0.205847,92.375569,0.201903
0.20,0.188784,0.023851,0.182863,0.023751,62.951264,0.238113,88.951263,0.263664
0.25,0.199234,0.022971,0.173633,0.023257,55.848745,0.270625,85.189506,0.317859
0.30,0.191397,0.018900,0.140543,0.014486,49.215205,0.304772,81.039243,0.366858
0.35,0.197666,0.020351,0.148903,0.017278,43.327560,0.331220,76.583957,0.408412
0.40,0.214037,0.022087,0.167537,0.019802,38.011460,0.356082,71.916545,0.435889
0.45,0.167015,0.016407,0.132706,0.014560,32.909024,0.370050,66.887012,0.449150
0.50,0.161790,0.017356,0.128352,0.013914,28.334481,0.373552,61.931871,0.449683
0.55,0.140718,0.016758,0.119471,0.014339,23.758874,0.366257,56.436040,0.443219
0.60,0.132358,0.012762,0.109370,0.009430,19.442224,0.350172,50.920174,0.420714
0.65,0.131139,0.012242,0.106757,0.008320,15.504753,0.328702,45.457968,0.387801
0.70,0.146290,0.014399,0.112679,0.008957,11.768378,0.285855,39.766497,0.347048
0.75,0.102403,0.008589,0.089342,0.006999,8.132220,0.223336,33.986355,0.298787
0.80,0.099443,0.010322,0.084117,0.007747,4.532136,0.145378,28.152852,0.240634
0.85,0.061651,0.004781,0.057645,0.003954,0.678330,0.075888,22.349033,0.176259
0.90,0.007837,0.004017,0.007315,0.003689,0.000000,0.000000,15.046312,0.156873


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.229014,0.029112,0.225879,0.029115,100.000000,0.000000,100.000000,0.000000
0.05,0.171717,0.021441,0.170324,0.021429,86.482646,0.247627,98.889996,0.000355
0.10,0.303553,0.036617,0.301463,0.036706,71.989336,0.464651,98.889996,0.000355
0.15,0.414141,0.041970,0.411877,0.042102,57.313320,0.705385,98.889996,0.000355
0.20,0.401080,0.041999,0.399512,0.042052,42.853884,0.937097,98.889996,0.000355
0.25,0.353884,0.040114,0.353710,0.040127,28.320094,1.171688,98.889996,0.000355
0.30,0.368861,0.041263,0.367816,0.041325,14.906785,1.205822,98.373723,0.124963
0.35,0.353187,0.040287,0.352839,0.040302,6.075329,0.892412,96.006954,0.392373
0.40,0.203413,0.028583,0.202891,0.028600,2.083373,0.509030,91.197690,0.610052
0.45,0.146465,0.022617,0.146465,0.022617,0.564329,0.198495,84.582700,0.737466
0.50,0.107802,0.014228,0.107802,0.014228,0.000000,0.000000,77.586734,0.777619
0.55,0.107628,0.005795,0.107628,0.005795,0.000000,0.000000,69.547860,0.704455
0.60,0.104493,0.009739,0.102403,0.008911,0.000000,0.000000,61.643296,0.625981
0.65,0.056078,0.004189,0.056078,0.004189,0.000000,0.000000,54.008092,0.546722
0.70,0.047196,0.002263,0.047022,0.002170,0.000000,0.000000,46.260530,0.466958
0.75,0.054511,0.004170,0.052421,0.003438,0.000000,0.000000,38.490646,0.387739
0.80,0.067050,0.003937,0.064089,0.003457,0.000000,0.000000,30.709415,0.312745
0.85,0.067921,0.002917,0.065482,0.002712,0.000000,0.000000,22.827543,0.231421
0.90,0.077325,0.005448,0.067224,0.003326,0.000000,0.000000,15.046312,0.156873


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.229014,0.029112,0.225879,0.029115,100.000000,0.000000,100.000000,0.000000
0.05,0.238245,0.030092,0.234936,0.030112,96.791960,0.171908,93.652806,0.104652
0.10,0.249042,0.030819,0.245733,0.030850,93.392012,0.282409,87.941048,0.155686
0.15,0.245907,0.030265,0.242250,0.029947,89.747096,0.372598,82.260884,0.201698
0.20,0.215430,0.026257,0.209857,0.025624,85.981587,0.448807,76.746047,0.229983
0.25,0.221526,0.025354,0.208986,0.024044,81.935692,0.506770,71.319942,0.249162
0.30,0.241031,0.026538,0.223615,0.025422,77.384911,0.535134,65.991111,0.260456
0.35,0.235806,0.022681,0.201324,0.021169,72.871815,0.561346,60.753907,0.271309
0.40,0.282306,0.022744,0.225705,0.020625,68.345626,0.581378,55.617588,0.272650
0.45,0.279171,0.021365,0.213166,0.018439,63.675610,0.587381,50.333740,0.268921
0.50,0.294671,0.019812,0.216649,0.016108,58.991792,0.580714,45.414593,0.252293
0.55,0.249390,0.015030,0.176594,0.010719,53.795864,0.572619,40.267160,0.249533
0.60,0.243469,0.014995,0.161616,0.009094,48.241469,0.543114,35.428792,0.234891
0.65,0.226750,0.013710,0.157785,0.008665,42.408772,0.501693,30.994881,0.213584
0.70,0.214734,0.013377,0.153257,0.008703,36.171889,0.455444,26.659436,0.195666
0.75,0.195228,0.014310,0.135841,0.008909,29.967666,0.412190,22.290372,0.178935
0.80,0.196970,0.014582,0.145420,0.009955,23.455473,0.328089,18.032789,0.153336
0.85,0.184779,0.015556,0.136364,0.011007,16.496262,0.241849,13.910360,0.121726
0.90,0.202717,0.015574,0.142807,0.009768,9.045357,0.116286,10.101149,0.077277


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.175026,0.019519,0.172588,0.019419,100.000000,0.000000,100.000000,0.000000
0.05,0.273598,0.032589,0.267328,0.032559,98.229819,0.048390,92.664425,0.042473
0.10,0.488854,0.039605,0.458725,0.040387,96.125996,0.093440,86.095459,0.079744
0.15,0.552595,0.031279,0.487983,0.031674,93.638996,0.133817,79.718877,0.110752
0.20,0.483455,0.026321,0.385928,0.024216,90.929481,0.174872,73.467468,0.146599
0.25,0.460989,0.021911,0.346221,0.017763,87.836975,0.211429,67.439628,0.167878
0.30,0.424417,0.020303,0.304249,0.015702,84.297555,0.250300,61.570050,0.188734
0.35,0.357193,0.019332,0.238593,0.014213,80.479808,0.279997,55.915158,0.199867
0.40,0.322536,0.017786,0.199408,0.011239,76.447219,0.305650,50.493310,0.215532
0.45,0.298328,0.015549,0.179728,0.009035,71.920745,0.323568,45.135833,0.220382
0.50,0.290665,0.013581,0.176071,0.007382,67.179300,0.333017,40.283809,0.220209
0.55,0.293974,0.014156,0.174852,0.008041,61.644404,0.335180,35.240753,0.215168
0.60,0.331243,0.014804,0.189307,0.007297,55.884029,0.329421,30.564293,0.203378
0.65,0.332637,0.014989,0.193835,0.007828,49.942931,0.312180,26.227913,0.194960
0.70,0.392024,0.014924,0.227621,0.007948,43.577358,0.292168,22.033674,0.173527
0.75,0.371822,0.016376,0.222571,0.009099,36.789490,0.262576,18.098722,0.153667
0.80,0.370080,0.016834,0.227447,0.009861,29.492035,0.215042,14.327944,0.131003
0.85,0.354058,0.015661,0.222571,0.009001,21.763891,0.167163,10.680907,0.101984
0.90,0.313828,0.014036,0.210728,0.007811,14.068504,0.114000,7.243914,0.070355


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.175200,0.019521,0.172588,0.019419,100.000000,0.000000,100.000000,0.000000
0.05,0.185301,0.018637,0.175026,0.017717,91.091159,0.075156,96.627758,0.059202
0.10,0.188959,0.019321,0.173459,0.017863,83.177971,0.096885,93.307641,0.096009
0.15,0.209509,0.021516,0.188436,0.020198,75.280997,0.122237,89.939448,0.127868
0.20,0.238941,0.023798,0.204807,0.021846,67.555728,0.130452,86.482923,0.158329
0.25,0.278300,0.024015,0.236503,0.021777,60.236257,0.145204,82.815107,0.192581
0.30,0.289098,0.024410,0.239115,0.021991,53.267265,0.145991,78.867508,0.224903
0.35,0.304946,0.021908,0.237374,0.018818,46.806873,0.148882,74.696805,0.252867
0.40,0.326367,0.021869,0.241902,0.018433,40.867995,0.141405,70.350399,0.270587
0.45,0.349356,0.019027,0.252699,0.015194,35.270833,0.136693,65.604600,0.287384
0.50,0.339603,0.019568,0.224486,0.013577,30.527930,0.127206,60.770606,0.296196
0.55,0.324277,0.016513,0.211599,0.011125,25.829916,0.116667,55.276640,0.300749
0.60,0.335249,0.017204,0.215953,0.011670,21.629913,0.107602,49.738733,0.296563
0.65,0.309997,0.017057,0.198711,0.011038,17.837171,0.101754,44.204323,0.280378
0.70,0.326715,0.019023,0.207941,0.012434,14.347295,0.098201,38.414313,0.265813
0.75,0.309300,0.017837,0.196796,0.011521,11.193367,0.090857,32.448688,0.234524
0.80,0.295019,0.019890,0.187043,0.012103,8.236691,0.076176,26.260396,0.205178
0.85,0.288227,0.021814,0.176768,0.012732,5.506482,0.067128,19.823696,0.165634
0.90,0.282306,0.022328,0.178858,0.013775,3.104817,0.050298,13.421093,0.124711


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.175026,0.019519,0.172588,0.019419,100.000000,0.000000,100.000000,0.000000
0.05,0.189829,0.021774,0.185127,0.021546,87.356474,0.150537,98.597731,0.048782
0.10,0.192093,0.021057,0.186869,0.020678,76.715846,0.207949,96.753831,0.098638
0.15,0.195925,0.021282,0.188088,0.021084,67.296093,0.240859,94.252103,0.159613
0.20,0.212121,0.019290,0.187565,0.018357,59.346991,0.230186,91.001852,0.233010
0.25,0.272553,0.023930,0.221874,0.021426,52.555157,0.224436,87.135609,0.308954
0.30,0.291884,0.023481,0.224835,0.020677,46.544156,0.232584,82.743642,0.374604
0.35,0.284918,0.019506,0.215604,0.016737,41.268112,0.257202,77.988713,0.426577
0.40,0.335597,0.020218,0.236155,0.017631,36.576421,0.279739,73.007221,0.459164
0.45,0.346047,0.017663,0.235632,0.014758,32.188915,0.294845,67.622489,0.478866
0.50,0.349530,0.016905,0.233716,0.012725,28.301380,0.300883,62.318095,0.480601
0.55,0.325670,0.016315,0.207767,0.010220,24.250681,0.299040,56.440926,0.464477
0.60,0.347788,0.018409,0.220655,0.011964,20.441443,0.283977,50.657243,0.441849
0.65,0.354232,0.019591,0.221351,0.011941,16.924586,0.266717,44.939274,0.406365
0.70,0.361372,0.020680,0.221177,0.012410,13.630705,0.237518,39.001910,0.368431
0.75,0.369732,0.021024,0.227969,0.012475,10.455468,0.193457,33.004544,0.313508
0.80,0.343957,0.018374,0.206722,0.010274,7.140338,0.113912,26.944005,0.250353
0.85,0.280216,0.015442,0.181296,0.009306,2.819040,0.077875,21.219241,0.152302
0.90,0.163706,0.015178,0.112330,0.009992,0.347914,0.006670,14.966764,0.156748


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.175026,0.019519,0.172588,0.019419,100.000000,0.000000,100.000000,0.000000
0.05,0.198015,0.023367,0.195228,0.023158,84.516938,0.290046,100.000000,0.000000
0.10,0.210380,0.025833,0.207593,0.025810,70.209294,0.500693,100.000000,0.000000
0.15,0.228840,0.027913,0.225183,0.027825,55.829111,0.726509,100.000000,0.000000
0.20,0.186695,0.021365,0.182515,0.021143,41.472669,0.943836,100.000000,0.000000
0.25,0.168060,0.018647,0.164228,0.018262,27.094066,1.180692,100.000000,0.000000
0.30,0.167537,0.017651,0.157262,0.015978,14.737645,1.116917,99.148791,0.173067
0.35,0.142285,0.011420,0.136364,0.009727,7.120277,0.779161,96.200457,0.447482
0.40,0.143156,0.012232,0.139847,0.011478,3.800656,0.419621,90.974287,0.652411
0.45,0.155347,0.013311,0.143678,0.010590,2.505530,0.131098,84.183029,0.776403
0.50,0.187739,0.017527,0.163706,0.012594,2.112583,0.051879,77.006268,0.785980
0.55,0.211425,0.020882,0.181992,0.015234,2.112583,0.051879,68.820414,0.706064
0.60,0.335772,0.024596,0.258447,0.017584,2.112583,0.051879,60.883996,0.629918
0.65,0.406304,0.020790,0.276036,0.016279,2.112583,0.051879,53.185538,0.548777
0.70,0.387147,0.020922,0.258969,0.014992,2.112583,0.051879,45.407760,0.476579
0.75,0.356322,0.018455,0.234065,0.011867,2.112583,0.051879,37.641459,0.391215
0.80,0.331243,0.016636,0.211599,0.010206,2.112583,0.051879,29.772885,0.313880
0.85,0.309300,0.014248,0.192093,0.008244,2.112583,0.051879,21.791069,0.234329
0.90,0.335249,0.013450,0.209683,0.007548,2.112583,0.051879,14.035990,0.160350


==> data/rouge_leakage/flipped_defense/defense_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.175026,0.019519,0.172588,0.019419,100.000000,0.000000,100.000000,0.000000
0.05,0.191571,0.021992,0.184256,0.021625,96.202981,0.121925,93.876676,0.066191
0.10,0.174330,0.017416,0.160049,0.016545,92.302673,0.204576,88.378839,0.106895
0.15,0.196099,0.017173,0.171543,0.015992,88.130937,0.261547,82.985036,0.129128
0.20,0.193138,0.015584,0.162139,0.014010,83.763368,0.312314,77.697269,0.157336
0.25,0.212470,0.014300,0.165099,0.011601,79.202036,0.353555,72.513530,0.173808
0.30,0.230582,0.013447,0.162487,0.009979,74.476311,0.388912,67.318790,0.192851
0.35,0.247301,0.014481,0.169453,0.011677,69.735759,0.420236,62.192903,0.205991
0.40,0.266980,0.013128,0.175374,0.009951,64.965249,0.438363,57.179538,0.215869
0.45,0.273946,0.012704,0.176768,0.007954,59.962698,0.445302,52.080929,0.214345
0.50,0.302682,0.013616,0.192790,0.009234,55.128464,0.433590,47.254676,0.213140
0.55,0.306688,0.013053,0.194357,0.008434,49.748010,0.411745,42.112805,0.207017
0.60,0.319749,0.012093,0.196621,0.007792,44.436444,0.392158,37.171499,0.193766
0.65,0.345698,0.015105,0.206374,0.008494,39.190524,0.367153,32.418912,0.181341
0.70,0.347788,0.015048,0.212818,0.009196,33.753406,0.324828,27.673636,0.163983
0.75,0.365030,0.015901,0.220829,0.009255,28.324632,0.289485,22.964411,0.145197
0.80,0.366945,0.017473,0.224312,0.010854,22.426453,0.253395,18.406655,0.126786
0.85,0.323232,0.018829,0.198711,0.011036,16.027219,0.195798,13.992616,0.104202
0.90,0.290665,0.018984,0.180077,0.010980,9.594884,0.127503,9.801700,0.077537


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.203783,0.032100,0.188098,0.032290,100.000000,0.000000,100.000000,0.000000
0.05,0.358720,0.042479,0.343185,0.043004,97.945885,0.046789,92.845235,0.048355
0.10,0.454274,0.045593,0.442338,0.046273,95.382522,0.084752,86.533611,0.087263
0.15,0.554296,0.043765,0.543020,0.044465,92.251726,0.123961,80.469093,0.116229
0.20,0.602412,0.041306,0.593410,0.041782,88.774379,0.159725,74.696583,0.142827
0.25,0.649066,0.038421,0.641394,0.039009,84.917025,0.189341,69.092620,0.163938
0.30,0.613050,0.036650,0.603657,0.036903,80.704860,0.211598,63.542919,0.185075
0.35,0.550424,0.034755,0.538063,0.035504,76.344614,0.237684,58.181566,0.201112
0.40,0.490561,0.032259,0.471151,0.033373,71.712177,0.252466,53.086987,0.211906
0.45,0.327655,0.024890,0.303266,0.024343,66.559959,0.263559,48.047338,0.220919
0.50,0.370347,0.025853,0.328215,0.023817,61.374579,0.274135,43.408995,0.222533
0.55,0.347289,0.022307,0.300279,0.020056,55.771148,0.283470,38.481085,0.215433
0.60,0.365346,0.021444,0.298882,0.019293,50.151490,0.282815,33.706292,0.212921
0.65,0.330255,0.019161,0.239798,0.014900,44.409423,0.276406,29.267279,0.203079
0.70,0.321173,0.015334,0.218773,0.011716,38.409454,0.263838,24.865151,0.188437
0.75,0.250775,0.013753,0.166117,0.008907,32.112470,0.237008,20.599453,0.171611
0.80,0.244623,0.012021,0.160083,0.008116,25.501774,0.211300,16.487664,0.148290
0.85,0.195070,0.009196,0.130797,0.006300,18.644345,0.181749,12.423359,0.115397
0.90,0.204741,0.007911,0.132162,0.004879,11.637193,0.132269,8.537475,0.085343


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.212920,0.033071,0.197017,0.033310,100.000000,0.000000,100.000000,0.000000
0.05,0.222528,0.033969,0.206607,0.034247,91.659312,0.061890,96.314438,0.059946
0.10,0.241131,0.035532,0.225371,0.035789,84.050949,0.081212,92.812938,0.096552
0.15,0.248296,0.036180,0.233151,0.036461,76.331837,0.096898,89.280847,0.136261
0.20,0.179889,0.028306,0.159729,0.027787,68.926766,0.109811,85.687347,0.170575
0.25,0.202226,0.030143,0.183914,0.029947,61.703573,0.116542,81.953533,0.201615
0.30,0.197463,0.027556,0.172091,0.026571,54.681808,0.121923,77.974424,0.234231
0.35,0.191460,0.025721,0.163850,0.024389,48.220409,0.123375,73.806152,0.266518
0.40,0.198182,0.024864,0.162056,0.022348,42.293351,0.133529,69.451860,0.287555
0.45,0.237449,0.027007,0.199904,0.024768,36.598003,0.138252,64.746731,0.307371
0.50,0.247574,0.026856,0.204035,0.024825,31.619105,0.141147,60.014555,0.312586
0.55,0.255336,0.022674,0.194350,0.019441,26.765685,0.139771,54.692255,0.319376
0.60,0.262309,0.020189,0.190988,0.016019,22.299586,0.135263,49.284082,0.312735
0.65,0.312301,0.020224,0.231073,0.017369,18.312824,0.130537,43.875278,0.296312
0.70,0.284334,0.020176,0.194147,0.013558,14.565040,0.118929,38.213292,0.274312
0.75,0.229149,0.016308,0.160200,0.011006,11.114976,0.105223,32.358441,0.245697
0.80,0.168958,0.015983,0.115033,0.010060,8.056044,0.092669,26.273327,0.213378
0.85,0.120668,0.012570,0.086141,0.008385,5.302579,0.076661,19.911605,0.168783
0.90,0.074217,0.009490,0.052547,0.005792,2.932573,0.055824,13.435975,0.122557


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.203783,0.032100,0.188098,0.032290,100.000000,0.000000,100.000000,0.000000
0.05,0.281646,0.039037,0.265652,0.039254,88.774506,0.104495,97.852207,0.077360
0.10,0.322302,0.039783,0.300454,0.039476,79.210234,0.156873,95.400710,0.136590
0.15,0.180533,0.026450,0.156592,0.025315,70.589276,0.205847,92.375569,0.201903
0.20,0.156612,0.020113,0.129726,0.018788,62.951264,0.238113,88.951263,0.263664
0.25,0.208101,0.020008,0.151628,0.018491,55.848745,0.270625,85.189506,0.317859
0.30,0.241580,0.017518,0.165901,0.015845,49.215205,0.304772,81.039243,0.366858
0.35,0.225228,0.015618,0.152534,0.012921,43.327560,0.331220,76.583957,0.408412
0.40,0.221742,0.017113,0.154604,0.014837,38.011460,0.356082,71.916545,0.435889
0.45,0.191723,0.016332,0.126975,0.012513,32.909024,0.370050,66.887012,0.449150
0.50,0.171517,0.018193,0.119686,0.013786,28.334481,0.373552,61.931871,0.449683
0.55,0.151789,0.016240,0.112804,0.012226,23.758874,0.366257,56.436040,0.443219
0.60,0.143452,0.016440,0.115858,0.013774,19.442224,0.350172,50.920174,0.420714
0.65,0.150175,0.015652,0.119987,0.012553,15.504753,0.328702,45.457968,0.387801
0.70,0.167842,0.017720,0.128863,0.013160,11.768378,0.285855,39.766497,0.347048
0.75,0.097540,0.010836,0.080577,0.009233,8.132220,0.223336,33.986355,0.298787
0.80,0.086133,0.010345,0.067406,0.008226,4.532136,0.145378,28.152852,0.240634
0.85,0.034136,0.005358,0.027482,0.003905,0.678330,0.075888,22.349033,0.176259
0.90,0.003305,0.001228,0.003160,0.001171,0.000000,0.000000,15.046312,0.156873


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.203783,0.032100,0.188098,0.032290,100.000000,0.000000,100.000000,0.000000
0.05,0.109739,0.015103,0.088072,0.013155,86.482646,0.247627,98.889996,0.000355
0.10,0.202559,0.023540,0.160804,0.019335,71.989336,0.464651,98.889996,0.000355
0.15,0.252039,0.024834,0.188911,0.019507,57.313320,0.705385,98.889996,0.000355
0.20,0.161457,0.015917,0.113460,0.011013,42.853884,0.937097,98.889996,0.000355
0.25,0.127892,0.012473,0.094544,0.009483,28.320094,1.171688,98.889996,0.000355
0.30,0.116802,0.011122,0.082076,0.007625,14.906785,1.205822,98.373723,0.124963
0.35,0.111287,0.010486,0.073829,0.006235,6.075329,0.892412,96.006954,0.392373
0.40,0.074094,0.007999,0.050096,0.004639,2.083373,0.509030,91.197690,0.610052
0.45,0.054668,0.006859,0.038382,0.003986,0.564329,0.198495,84.582700,0.737466
0.50,0.044089,0.005191,0.032281,0.003224,0.000000,0.000000,77.586734,0.777619
0.55,0.052306,0.003976,0.039698,0.002831,0.000000,0.000000,69.547860,0.704455
0.60,0.044701,0.005647,0.032480,0.003537,0.000000,0.000000,61.643296,0.625981
0.65,0.015157,0.002393,0.011749,0.001683,0.000000,0.000000,54.008092,0.546722
0.70,0.009967,0.001821,0.008886,0.001540,0.000000,0.000000,46.260530,0.466958
0.75,0.016756,0.004434,0.015037,0.003674,0.000000,0.000000,38.490646,0.387739
0.80,0.023751,0.004090,0.020063,0.003164,0.000000,0.000000,30.709415,0.312745
0.85,0.025745,0.003628,0.021851,0.002830,0.000000,0.000000,22.827543,0.231421
0.90,0.048478,0.005408,0.038188,0.003930,0.000000,0.000000,15.046312,0.156873


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.203783,0.032100,0.188098,0.032290,100.000000,0.000000,100.000000,0.000000
0.05,0.212212,0.032819,0.196147,0.033033,96.791960,0.171908,93.652806,0.104652
0.10,0.218641,0.033594,0.201919,0.033798,93.392012,0.282409,87.941048,0.155686
0.15,0.211905,0.033107,0.195203,0.033371,89.747096,0.372598,82.260884,0.201698
0.20,0.198570,0.031378,0.182497,0.031529,85.981587,0.448807,76.746047,0.229983
0.25,0.238556,0.034897,0.222410,0.034951,81.935692,0.506770,71.319942,0.249162
0.30,0.281925,0.036373,0.258454,0.036437,77.384911,0.535134,65.991111,0.260456
0.35,0.334590,0.034873,0.294774,0.035109,72.871815,0.561346,60.753907,0.271309
0.40,0.403234,0.034036,0.352287,0.035793,68.345626,0.581378,55.617588,0.272650
0.45,0.426800,0.033858,0.370433,0.035548,63.675610,0.587381,50.333740,0.268921
0.50,0.503253,0.033521,0.455161,0.035862,58.991792,0.580714,45.414593,0.252293
0.55,0.495605,0.031608,0.455972,0.033394,53.795864,0.572619,40.267160,0.249533
0.60,0.489160,0.029127,0.453885,0.029932,48.241469,0.543114,35.428792,0.234891
0.65,0.466545,0.026527,0.437773,0.026567,42.408772,0.501693,30.994881,0.213584
0.70,0.447424,0.023625,0.412174,0.022951,36.171889,0.455444,26.659436,0.195666
0.75,0.390109,0.020912,0.348912,0.018586,29.967666,0.412190,22.290372,0.178935
0.80,0.315080,0.016073,0.272388,0.013213,23.455473,0.328089,18.032789,0.153336
0.85,0.293210,0.014378,0.247699,0.012260,16.496262,0.241849,13.910360,0.121726
0.90,0.271181,0.015037,0.206203,0.011365,9.045357,0.116286,10.101149,0.077277


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.115681,0.015191,0.091471,0.013023,100.000000,0.000000,100.000000,0.000000
0.05,0.200408,0.025462,0.159364,0.022760,98.229819,0.048390,92.664425,0.042473
0.10,0.413442,0.033748,0.335054,0.032724,96.125996,0.093440,86.095459,0.079744
0.15,0.554576,0.033030,0.453958,0.033465,93.638996,0.133817,79.718877,0.110752
0.20,0.608515,0.033920,0.535270,0.035997,90.929481,0.174872,73.467468,0.146599
0.25,0.666212,0.031513,0.608366,0.034481,87.836975,0.211429,67.439628,0.167878
0.30,0.692594,0.031434,0.645025,0.034217,84.297555,0.250300,61.570050,0.188734
0.35,0.716153,0.030174,0.669771,0.032706,80.479808,0.279997,55.915158,0.199867
0.40,0.720433,0.029381,0.665472,0.031782,76.447219,0.305650,50.493310,0.215532
0.45,0.700200,0.029020,0.635088,0.031517,71.920745,0.323568,45.135833,0.220382
0.50,0.637331,0.027491,0.548699,0.029658,67.179300,0.333017,40.283809,0.220209
0.55,0.585222,0.027662,0.487477,0.028703,61.644404,0.335180,35.240753,0.215168
0.60,0.529214,0.023020,0.395142,0.021605,55.884029,0.329421,30.564293,0.203378
0.65,0.473721,0.021559,0.342157,0.018899,49.942931,0.312180,26.227913,0.194960
0.70,0.489577,0.016978,0.338777,0.014653,43.577358,0.292168,22.033674,0.173527
0.75,0.437569,0.019881,0.288716,0.015686,36.789490,0.262576,18.098722,0.153667
0.80,0.416305,0.019802,0.288074,0.015582,29.492035,0.215042,14.327944,0.131003
0.85,0.388517,0.016995,0.251120,0.011861,21.763891,0.167163,10.680907,0.101984
0.90,0.329864,0.011956,0.216988,0.008688,14.068504,0.114000,7.243914,0.070355


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.116659,0.015337,0.091796,0.013036,100.000000,0.000000,100.000000,0.000000
0.05,0.142665,0.018238,0.107522,0.013875,91.091159,0.075156,96.627758,0.059202
0.10,0.151383,0.018918,0.106560,0.012542,83.177971,0.096885,93.307641,0.096009
0.15,0.174666,0.021074,0.123432,0.014894,75.280997,0.122237,89.939448,0.127868
0.20,0.201001,0.022294,0.135043,0.014467,67.555728,0.130452,86.482923,0.158329
0.25,0.246264,0.024213,0.163367,0.015819,60.236257,0.145204,82.815107,0.192581
0.30,0.250550,0.022675,0.162890,0.014896,53.267265,0.145991,78.867508,0.224903
0.35,0.288267,0.023796,0.180515,0.015106,46.806873,0.148882,74.696805,0.252867
0.40,0.331271,0.023970,0.205066,0.015305,40.867995,0.141405,70.350399,0.270587
0.45,0.366320,0.022774,0.220749,0.014842,35.270833,0.136693,65.604600,0.287384
0.50,0.371417,0.022305,0.222193,0.014463,30.527930,0.127206,60.770606,0.296196
0.55,0.377385,0.020763,0.229164,0.013592,25.829916,0.116667,55.276640,0.300749
0.60,0.364095,0.019587,0.218177,0.012993,21.629913,0.107602,49.738733,0.296563
0.65,0.333930,0.019485,0.197900,0.012576,17.837171,0.101754,44.204323,0.280378
0.70,0.337455,0.019443,0.189319,0.011317,14.347295,0.098201,38.414313,0.265813
0.75,0.324779,0.020538,0.180732,0.011789,11.193367,0.090857,32.448688,0.234524
0.80,0.298415,0.020071,0.160642,0.010977,8.236691,0.076176,26.260396,0.205178
0.85,0.270933,0.020916,0.152687,0.011546,5.506482,0.067128,19.823696,0.165634
0.90,0.249198,0.020325,0.138812,0.011113,3.104817,0.050298,13.421093,0.124711


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.115681,0.015191,0.091471,0.013023,100.000000,0.000000,100.000000,0.000000
0.05,0.123712,0.016040,0.093635,0.013109,87.356474,0.150537,98.597731,0.048782
0.10,0.135139,0.016798,0.097989,0.012015,76.715846,0.207949,96.753831,0.098638
0.15,0.142605,0.017499,0.100433,0.011690,67.296093,0.240859,94.252103,0.159613
0.20,0.187136,0.020049,0.119169,0.012738,59.346991,0.230186,91.001852,0.233010
0.25,0.231808,0.020952,0.146013,0.013475,52.555157,0.224436,87.135609,0.308954
0.30,0.259160,0.021613,0.153005,0.013336,46.544156,0.232584,82.743642,0.374604
0.35,0.284576,0.020154,0.158692,0.011800,41.268112,0.257202,77.988713,0.426577
0.40,0.333477,0.020205,0.195068,0.013214,36.576421,0.279739,73.007221,0.459164
0.45,0.344360,0.017792,0.192363,0.010386,32.188915,0.294845,67.622489,0.478866
0.50,0.358456,0.017884,0.212741,0.010923,28.301380,0.300883,62.318095,0.480601
0.55,0.344070,0.018147,0.198074,0.011183,24.250681,0.299040,56.440926,0.464477
0.60,0.352416,0.019865,0.195563,0.011573,20.441443,0.283977,50.657243,0.441849
0.65,0.360151,0.020607,0.211597,0.012601,16.924586,0.266717,44.939274,0.406365
0.70,0.351390,0.020649,0.205339,0.012671,13.630705,0.237518,39.001910,0.368431
0.75,0.355215,0.020327,0.223990,0.013641,10.455468,0.193457,33.004544,0.313508
0.80,0.333215,0.018044,0.214625,0.011302,7.140338,0.113912,26.944005,0.250353
0.85,0.251930,0.014309,0.164350,0.008586,2.819040,0.077875,21.219241,0.152302
0.90,0.131410,0.012746,0.096084,0.009111,0.347914,0.006670,14.966764,0.156748


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.115681,0.015191,0.091471,0.013023,100.000000,0.000000,100.000000,0.000000
0.05,0.125527,0.015976,0.093228,0.011897,84.516938,0.290046,100.000000,0.000000
0.10,0.130759,0.016222,0.097534,0.011851,70.209294,0.500693,100.000000,0.000000
0.15,0.143007,0.017692,0.103811,0.012440,55.829111,0.726509,100.000000,0.000000
0.20,0.103981,0.011034,0.077626,0.007264,41.472669,0.943836,100.000000,0.000000
0.25,0.095988,0.010024,0.070933,0.006298,27.094066,1.180692,100.000000,0.000000
0.30,0.094109,0.009441,0.071388,0.006738,14.737645,1.116917,99.148791,0.173067
0.35,0.082064,0.007480,0.061064,0.003976,7.120277,0.779161,96.200457,0.447482
0.40,0.083217,0.008734,0.060706,0.004198,3.800656,0.419621,90.974287,0.652411
0.45,0.094460,0.010173,0.067311,0.005641,2.505530,0.131098,84.183029,0.776403
0.50,0.124693,0.015330,0.086796,0.009200,2.112583,0.051879,77.006268,0.785980
0.55,0.137890,0.016084,0.099065,0.010590,2.112583,0.051879,68.820414,0.706064
0.60,0.245696,0.020439,0.165307,0.013657,2.112583,0.051879,60.883996,0.629918
0.65,0.323567,0.016625,0.202188,0.010752,2.112583,0.051879,53.185538,0.548777
0.70,0.317350,0.017264,0.205622,0.011118,2.112583,0.051879,45.407760,0.476579
0.75,0.325489,0.016245,0.215278,0.010573,2.112583,0.051879,37.641459,0.391215
0.80,0.309288,0.014720,0.199278,0.008836,2.112583,0.051879,29.772885,0.313880
0.85,0.302254,0.013074,0.193613,0.008416,2.112583,0.051879,21.791069,0.234329
0.90,0.334675,0.013028,0.205755,0.008090,2.112583,0.051879,14.035990,0.160350


==> data/rouge_leakage/flipped_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.115681,0.015191,0.091471,0.013023,100.000000,0.000000,100.000000,0.000000
0.05,0.129497,0.016224,0.098738,0.013252,96.202981,0.121925,93.876676,0.066191
0.10,0.145356,0.017275,0.104914,0.012603,92.302673,0.204576,88.378839,0.106895
0.15,0.192233,0.019554,0.129590,0.014787,88.130937,0.261547,82.985036,0.129128
0.20,0.200353,0.019259,0.134603,0.014630,83.763368,0.312314,77.697269,0.157336
0.25,0.215829,0.019373,0.136633,0.012940,79.202036,0.353555,72.513530,0.173808
0.30,0.252055,0.019786,0.152173,0.014498,74.476311,0.388912,67.318790,0.192851
0.35,0.273547,0.017819,0.160678,0.012982,69.735759,0.420236,62.192903,0.205991
0.40,0.293703,0.017272,0.170472,0.012513,64.965249,0.438363,57.179538,0.215869
0.45,0.301064,0.016299,0.169590,0.011940,59.962698,0.445302,52.080929,0.214345
0.50,0.323002,0.017038,0.188782,0.013493,55.128464,0.433590,47.254676,0.213140
0.55,0.341890,0.017232,0.204507,0.014373,49.748010,0.411745,42.112805,0.207017
0.60,0.368020,0.017916,0.213482,0.014275,44.436444,0.392158,37.171499,0.193766
0.65,0.389633,0.019250,0.221777,0.012220,39.190524,0.367153,32.418912,0.181341
0.70,0.384441,0.019802,0.227034,0.013274,33.753406,0.324828,27.673636,0.163983
0.75,0.386819,0.018320,0.227552,0.012462,28.324632,0.289485,22.964411,0.145197
0.80,0.388355,0.019092,0.237281,0.012257,22.426453,0.253395,18.406655,0.126786
0.85,0.355211,0.019546,0.219590,0.013008,16.027219,0.195798,13.992616,0.104202
0.90,0.314815,0.019681,0.197718,0.013393,9.594884,0.127503,9.801700,0.077537


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.218825,0.034039,0.204135,0.034224,100.000000,0.000000,100.000000,0.000000
0.05,0.396750,0.041603,0.381982,0.042260,93.002048,0.094339,95.495571,0.002629
0.10,0.432888,0.039792,0.420930,0.040438,87.765761,0.071278,90.699150,0.049755
0.15,0.496967,0.037696,0.481944,0.038194,82.746386,0.086341,85.643501,0.044364
0.20,0.501096,0.036795,0.485374,0.036826,77.315065,0.093886,80.934095,0.007486
0.25,0.580971,0.033778,0.560819,0.034037,71.583855,0.092592,76.370651,0.029490
0.30,0.486504,0.031999,0.462016,0.031989,66.682469,0.100388,71.180388,0.050858
0.35,0.300443,0.029520,0.274669,0.029190,61.357366,0.111297,66.345685,0.014049
0.40,0.216861,0.020901,0.187344,0.019970,55.647913,0.124929,61.828912,0.016843
0.45,0.180702,0.019303,0.150624,0.017290,50.645056,0.122630,56.717416,0.059962
0.50,0.160088,0.015816,0.122014,0.012469,46.244617,0.108565,51.671092,0.022246
0.55,0.152990,0.014673,0.113879,0.010896,39.940458,0.149460,47.093359,0.024590
0.60,0.160006,0.014585,0.116124,0.010291,34.950296,0.139400,41.985130,0.060964
0.65,0.177164,0.015050,0.126322,0.010223,30.134812,0.147485,37.023818,0.043098
0.70,0.217243,0.015620,0.149766,0.010313,24.748686,0.153920,32.279664,0.033160
0.75,0.197947,0.014530,0.137831,0.009810,19.328621,0.144905,27.547480,0.047708
0.80,0.199643,0.014106,0.139238,0.009148,14.840229,0.157481,22.252724,0.065234
0.85,0.200244,0.010898,0.131330,0.006922,9.886022,0.144963,17.157792,0.038927
0.90,0.200711,0.008344,0.129828,0.005483,4.686693,0.132789,12.284816,0.045274


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.212920,0.033071,0.197017,0.033310,100.000000,0.000000,100.000000,0.000000
0.05,0.212924,0.033073,0.197160,0.033304,94.734898,0.044199,94.649738,0.026237
0.10,0.250556,0.036365,0.235422,0.036761,90.304582,0.087837,89.433209,0.056573
0.15,0.269940,0.037980,0.254135,0.038250,85.899615,0.088106,84.057802,0.051275
0.20,0.280772,0.037996,0.264523,0.038525,80.923368,0.086043,79.109965,0.027585
0.25,0.237567,0.034228,0.220205,0.034668,75.534693,0.100682,74.366369,0.044027
0.30,0.228433,0.033476,0.211712,0.033643,70.855552,0.089740,69.061339,0.056071
0.35,0.189603,0.028510,0.170167,0.027996,65.706245,0.079746,64.134888,0.028882
0.40,0.175196,0.025592,0.147738,0.023615,60.165304,0.080164,59.529469,0.028957
0.45,0.190134,0.021209,0.150055,0.019312,55.225802,0.085208,54.378915,0.063103
0.50,0.277257,0.023715,0.209611,0.022659,50.846583,0.086155,49.316995,0.025905
0.55,0.328332,0.024311,0.246626,0.022603,44.557450,0.078327,44.726117,0.025380
0.60,0.261559,0.019159,0.187597,0.016149,39.539928,0.077122,39.629928,0.060570
0.65,0.258926,0.018885,0.186872,0.015801,34.640151,0.067358,34.710013,0.038994
0.70,0.268368,0.020179,0.200122,0.015429,29.105635,0.068086,30.037064,0.022479
0.75,0.235181,0.018441,0.161899,0.012678,23.413557,0.073924,25.438260,0.040380
0.80,0.219171,0.016118,0.153584,0.011238,18.575801,0.072233,20.315261,0.052927
0.85,0.169079,0.015197,0.117103,0.009994,13.160739,0.072934,15.450288,0.015295
0.90,0.129618,0.012034,0.091313,0.007728,7.181124,0.081634,10.964071,0.021288


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.214480,0.033350,0.198817,0.033661,100.000000,0.000000,100.000000,0.000000
0.05,0.181362,0.029258,0.162915,0.028816,92.962705,0.094891,95.514207,0.008532
0.10,0.184514,0.027652,0.158506,0.026870,87.687770,0.074997,90.734157,0.049318
0.15,0.187988,0.026710,0.156037,0.026209,82.629295,0.097721,85.695668,0.046341
0.20,0.201015,0.024635,0.158329,0.023990,77.188510,0.107209,80.988667,0.018270
0.25,0.238286,0.022409,0.172225,0.021225,71.475508,0.103590,76.411059,0.031022
0.30,0.266723,0.021463,0.186485,0.019642,66.606115,0.116641,71.203709,0.054315
0.35,0.245060,0.020370,0.177728,0.017381,61.357429,0.125914,66.329755,0.024947
0.40,0.224767,0.017599,0.167295,0.015660,55.747107,0.139432,61.762039,0.027033
0.45,0.215306,0.018624,0.169741,0.016364,50.854401,0.134330,56.594553,0.061263
0.50,0.232856,0.020000,0.189879,0.017534,46.553426,0.119173,51.502140,0.030208
0.55,0.208587,0.017321,0.165575,0.015217,40.429453,0.142136,46.845909,0.030357
0.60,0.151169,0.014924,0.125835,0.013137,35.447741,0.125306,41.741927,0.061881
0.65,0.169743,0.015723,0.130731,0.012379,30.566160,0.123210,36.818789,0.042539
0.70,0.119188,0.013375,0.088250,0.009707,25.189424,0.106030,32.097302,0.034812
0.75,0.085918,0.010680,0.063783,0.007569,20.261647,0.128422,27.200326,0.087157
0.80,0.055550,0.008509,0.043288,0.006362,16.402952,0.089837,21.598106,0.089270
0.85,0.027946,0.005501,0.023027,0.003795,11.715607,0.086955,16.278006,0.053187
0.90,0.011795,0.001821,0.011795,0.001821,5.827484,0.102056,11.675789,0.022047


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.203783,0.032100,0.188098,0.032290,100.000000,0.000000,100.000000,0.000000
0.05,0.177137,0.026269,0.157187,0.024962,94.627896,0.076098,94.663853,0.055852
0.10,0.184982,0.027645,0.162981,0.025989,89.210815,0.082020,89.910088,0.028721
0.15,0.174596,0.024227,0.158664,0.023805,84.053680,0.079859,84.976751,0.061977
0.20,0.177583,0.023089,0.163712,0.022912,79.243821,0.076960,79.920081,0.025530
0.25,0.197867,0.020983,0.184523,0.020823,73.927017,0.079440,75.154846,0.055334
0.30,0.200543,0.020227,0.184455,0.019567,69.071606,0.081432,69.930069,0.022338
0.35,0.262660,0.022711,0.238658,0.021847,63.321071,0.076377,65.355385,0.039994
0.40,0.300597,0.023120,0.275110,0.022226,58.744097,0.075077,60.254069,0.054802
0.45,0.366826,0.019532,0.333099,0.018166,53.215059,0.079167,55.399048,0.035228
0.50,0.320071,0.018775,0.292460,0.017898,48.374481,0.072792,50.589289,0.058998
0.55,0.263347,0.018202,0.228860,0.016450,43.106414,0.078112,45.453929,0.027628
0.60,0.257409,0.018408,0.214422,0.015767,38.336822,0.067679,40.262948,0.052982
0.65,0.223355,0.018874,0.179431,0.015213,32.971934,0.073574,35.564930,0.025490
0.70,0.159764,0.015952,0.130574,0.012801,27.913179,0.066045,30.698809,0.054076
0.75,0.135762,0.013499,0.107459,0.010575,22.794012,0.066376,25.765471,0.046508
0.80,0.110189,0.011852,0.081605,0.008812,17.443278,0.073684,20.932895,0.038824
0.85,0.116235,0.011212,0.085842,0.008868,12.587664,0.067919,15.798030,0.048087
0.90,0.110711,0.009938,0.078714,0.007297,7.460229,0.075049,10.886768,0.054133


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.212920,0.033071,0.197017,0.033310,100.000000,0.000000,100.000000,0.000000
0.05,0.219985,0.033490,0.203865,0.033644,93.204602,0.091634,95.394159,0.014632
0.10,0.238975,0.034860,0.222527,0.035111,88.105943,0.073449,90.525212,0.052771
0.15,0.224406,0.032338,0.203151,0.031860,83.234402,0.095259,85.391229,0.048881
0.20,0.173515,0.026599,0.150213,0.025801,78.005045,0.103014,80.578681,0.029980
0.25,0.150435,0.020756,0.123000,0.018405,72.514285,0.101415,75.888806,0.046750
0.30,0.164309,0.021013,0.133789,0.018158,67.894157,0.101873,70.552730,0.058527
0.35,0.180007,0.023627,0.150707,0.021543,62.892377,0.110271,65.549285,0.043534
0.40,0.143909,0.017940,0.109547,0.014258,57.592056,0.122798,60.820973,0.050664
0.45,0.187672,0.017049,0.132948,0.013491,52.934150,0.128675,55.528769,0.077850
0.50,0.216961,0.017096,0.147459,0.014117,48.903904,0.116416,50.295102,0.058002
0.55,0.218990,0.016963,0.153062,0.014068,43.071557,0.131943,45.478202,0.061061
0.60,0.172765,0.016113,0.127815,0.013128,38.502615,0.117712,40.162241,0.079192
0.65,0.158214,0.015508,0.122600,0.012185,34.051429,0.112097,35.023780,0.066474
0.70,0.148421,0.014943,0.111582,0.011452,29.029199,0.107175,30.099765,0.059400
0.75,0.147919,0.014891,0.108569,0.010338,23.818051,0.113240,25.261174,0.063490
0.80,0.165100,0.015547,0.121476,0.010605,19.385052,0.095006,19.935897,0.069766
0.85,0.154055,0.014495,0.109550,0.009586,14.283041,0.084667,14.896585,0.039196
0.90,0.150070,0.013793,0.109657,0.009479,8.579506,0.076333,10.250089,0.036851


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.115681,0.015191,0.091471,0.013023,100.000000,0.000000,100.000000,0.000000
0.05,0.111550,0.014143,0.085904,0.011101,93.443976,0.078002,95.271832,0.012577
0.10,0.203686,0.026826,0.161132,0.024215,88.717052,0.064298,90.201860,0.056207
0.15,0.347712,0.036407,0.298807,0.035722,83.961323,0.065309,85.062353,0.007897
0.20,0.503925,0.033772,0.428413,0.034684,78.188811,0.071158,80.502454,0.009132
0.25,0.583146,0.032712,0.513241,0.035341,73.577924,0.065560,75.322491,0.055948
0.30,0.586471,0.030015,0.508210,0.032271,68.453372,0.066393,70.311515,0.011578
0.35,0.538536,0.027112,0.453565,0.028383,62.832764,0.071286,65.651567,0.037367
0.40,0.529104,0.026188,0.430607,0.026185,58.090181,0.076974,60.595678,0.056579
0.45,0.503385,0.023875,0.387331,0.022030,52.973405,0.075871,55.560936,0.014906
0.50,0.464605,0.023433,0.331016,0.018684,47.658625,0.078447,51.011167,0.016027
0.55,0.431020,0.024388,0.303796,0.018832,42.886533,0.079774,45.548026,0.046434
0.60,0.376349,0.024761,0.249047,0.017109,37.209271,0.091216,40.798784,0.017965
0.65,0.373215,0.023696,0.259107,0.017587,32.335991,0.081416,35.893177,0.057205
0.70,0.374674,0.024441,0.243575,0.016368,27.535202,0.082887,30.834511,0.051730
0.75,0.385205,0.023013,0.248479,0.015263,22.305881,0.088633,26.023045,0.020558
0.80,0.365400,0.018625,0.243592,0.013768,17.004168,0.087801,21.166413,0.054792
0.85,0.302395,0.018042,0.196424,0.012369,12.363451,0.082611,15.822158,0.037110
0.90,0.242331,0.018269,0.153234,0.011752,7.012940,0.081341,11.090808,0.022143


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.117953,0.016208,0.091681,0.013102,100.000000,0.000000,100.000000,0.000000
0.05,0.143578,0.017301,0.101469,0.012779,94.055840,0.055837,94.969089,0.019063
0.10,0.144000,0.016767,0.100685,0.010852,89.479697,0.067014,89.816804,0.058628
0.15,0.168963,0.019497,0.115830,0.012884,84.814679,0.059616,84.631211,0.014602
0.20,0.189536,0.021740,0.128419,0.014828,79.139681,0.060106,80.020027,0.015787
0.25,0.242431,0.022847,0.160796,0.015228,74.587859,0.061650,74.806986,0.056905
0.30,0.267115,0.022292,0.167813,0.013726,69.526371,0.058501,69.760058,0.016291
0.35,0.272463,0.023552,0.165609,0.014507,63.954003,0.067138,65.072341,0.040675
0.40,0.356554,0.023978,0.221569,0.015824,59.253460,0.065640,59.993671,0.055962
0.45,0.383845,0.022334,0.239666,0.015163,54.156486,0.064983,54.948281,0.017387
0.50,0.375384,0.020328,0.226606,0.013211,48.849373,0.058264,50.392516,0.017479
0.55,0.361017,0.018446,0.211239,0.011561,44.069608,0.067166,44.930440,0.046070
0.60,0.366962,0.019574,0.222253,0.012554,38.379377,0.067877,40.184594,0.016842
0.65,0.340674,0.019277,0.192556,0.011130,33.473521,0.069707,35.294545,0.057163
0.70,0.313804,0.018851,0.187103,0.011795,28.615082,0.069035,30.267126,0.048436
0.75,0.304062,0.019154,0.174688,0.011563,23.308572,0.069938,25.496506,0.016162
0.80,0.272255,0.021258,0.153735,0.012173,17.875026,0.072614,20.708611,0.052639
0.85,0.212023,0.019426,0.125278,0.011098,13.076289,0.068359,15.446444,0.030757
0.90,0.237583,0.020198,0.133945,0.011487,7.432230,0.076986,10.863169,0.013525


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.116659,0.015337,0.091796,0.013036,100.000000,0.000000,100.000000,0.000000
0.05,0.179548,0.018353,0.116417,0.011730,93.149020,0.088020,95.420773,0.011589
0.10,0.287509,0.020341,0.179011,0.014224,88.334590,0.068857,90.396634,0.056068
0.15,0.306774,0.021178,0.188559,0.015003,83.475047,0.074042,85.311583,0.005667
0.20,0.353540,0.022619,0.225272,0.017746,77.591519,0.082989,80.811432,0.006604
0.25,0.383418,0.020456,0.249869,0.016196,72.867687,0.076033,75.690970,0.055828
0.30,0.406761,0.021035,0.265482,0.016221,67.618452,0.079920,70.744476,0.008833
0.35,0.424223,0.020883,0.272338,0.015210,61.851238,0.091083,66.160817,0.035845
0.40,0.412058,0.019483,0.264270,0.015096,56.966185,0.102473,61.180018,0.055545
0.45,0.401764,0.019074,0.250022,0.013506,51.679355,0.100114,56.235299,0.010869
0.50,0.396459,0.018863,0.251276,0.013677,46.194346,0.110033,51.775560,0.011299
0.55,0.384443,0.019423,0.245940,0.014130,41.250054,0.109979,46.403071,0.042389
0.60,0.379102,0.018670,0.236990,0.013065,35.363770,0.135394,41.763912,0.012408
0.65,0.378400,0.019375,0.222050,0.012232,30.466351,0.105966,36.901713,0.058635
0.70,0.330142,0.018430,0.192690,0.011256,26.059919,0.109491,31.714582,0.077790
0.75,0.297432,0.016836,0.178721,0.009835,21.448045,0.095933,26.633107,0.074561
0.80,0.240248,0.015584,0.153647,0.009920,16.680178,0.072803,21.463725,0.082707
0.85,0.186227,0.013362,0.130000,0.008717,12.043821,0.076379,16.056171,0.052507
0.90,0.160896,0.011801,0.114210,0.008299,6.268213,0.099307,11.501765,0.025441


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.111505,0.014104,0.086643,0.011997,100.000000,0.000000,100.000000,0.000000
0.10,0.108974,0.013036,0.085782,0.011172,87.292281,0.117817,90.919307,0.029366
0.20,0.143477,0.018921,0.113654,0.015456,77.568899,0.103367,80.817159,0.026103
0.30,0.166233,0.020421,0.124627,0.015737,67.717312,0.094592,70.692317,0.027268
0.40,0.198904,0.022179,0.151658,0.017016,58.101908,0.078920,60.590169,0.024696
0.50,0.314234,0.025559,0.214000,0.018041,48.570035,0.075401,50.510725,0.016315
0.60,0.315263,0.023179,0.202800,0.015477,38.589850,0.072088,40.113872,0.052171
0.70,0.283778,0.023620,0.180101,0.014994,28.760063,0.075598,30.192940,0.034564
0.80,0.283955,0.017146,0.188370,0.011137,18.926736,0.065546,20.170115,0.040666
0.90,0.296973,0.016529,0.187502,0.010543,9.296200,0.089341,9.943127,0.053046


==> data/rouge_leakage/flipped_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.117953,0.016208,0.091681,0.013102,100.000000,0.000000,100.000000,0.000000
0.05,0.118169,0.015554,0.092772,0.013110,95.316667,0.072021,94.277982,0.029558
0.10,0.129226,0.015643,0.095580,0.010772,90.885368,0.096200,89.046897,0.064104
0.15,0.127023,0.014628,0.092206,0.009667,86.292724,0.086671,83.819149,0.025226
0.20,0.166606,0.017118,0.113738,0.012129,80.652625,0.079761,79.184716,0.023231
0.25,0.189703,0.015545,0.123458,0.009481,76.130741,0.076278,73.955399,0.057527
0.30,0.209357,0.019608,0.134719,0.012618,71.092691,0.076995,68.897144,0.018610
0.35,0.201058,0.017683,0.119662,0.010328,65.510984,0.077313,64.218701,0.039597
0.40,0.235361,0.017743,0.133946,0.010684,60.766419,0.072120,59.163717,0.057015
0.45,0.260833,0.015836,0.149121,0.009821,55.619071,0.071558,54.145702,0.016734
0.50,0.268689,0.015826,0.154345,0.010328,50.247693,0.062044,49.626083,0.017227
0.55,0.285105,0.015283,0.153119,0.008568,45.444723,0.074693,44.180231,0.047453
0.60,0.305486,0.015123,0.174072,0.010717,39.709543,0.069275,39.461778,0.020123
0.65,0.338979,0.017640,0.191870,0.011755,34.785525,0.079767,34.585724,0.059948
0.70,0.370174,0.018096,0.211383,0.011979,29.910694,0.076583,29.567604,0.054295
0.75,0.363285,0.019500,0.201544,0.011424,24.595877,0.073097,24.803423,0.024257
0.80,0.344177,0.018419,0.196483,0.011073,19.167224,0.076027,20.014166,0.056713
0.85,0.338059,0.019594,0.184846,0.011065,14.403114,0.071887,14.733847,0.040626
0.90,0.307380,0.017138,0.169547,0.009796,8.715564,0.074069,10.172520,0.027718


==> data/rouge_leakage/normal_defense/defense_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.318103,0.037250,0.318103,0.037250,92.875809,0.077601,95.604818,0.039601
0.10,0.333793,0.038483,0.333448,0.038506,86.764972,0.121065,91.248481,0.067558
0.15,0.368448,0.039728,0.365690,0.039713,80.875301,0.159699,86.670008,0.096526
0.20,0.396897,0.041130,0.393966,0.041157,75.058284,0.198755,82.194184,0.115664
0.25,0.331379,0.038925,0.330345,0.038990,69.428556,0.232613,77.547873,0.136213
0.30,0.296379,0.037329,0.291897,0.037420,63.950585,0.260095,72.701996,0.159539
0.35,0.279310,0.035423,0.266552,0.035695,58.648242,0.288401,67.849045,0.175192
0.40,0.275862,0.031827,0.247069,0.032151,53.742615,0.309673,62.915712,0.188195
0.45,0.281379,0.030639,0.249483,0.030919,48.726939,0.318105,57.807465,0.198871
0.50,0.246379,0.021882,0.217759,0.021673,44.047955,0.324877,52.926345,0.204379
0.55,0.260690,0.019201,0.224483,0.018711,39.144053,0.334610,47.606684,0.201755
0.60,0.228103,0.016149,0.183103,0.014785,34.414198,0.335147,42.336111,0.204552
0.65,0.203966,0.011887,0.150172,0.008532,30.068085,0.338723,37.150998,0.202266
0.70,0.205345,0.011174,0.170517,0.008633,25.638683,0.324289,31.891450,0.193111
0.75,0.192414,0.009869,0.151379,0.007041,21.189908,0.307626,26.588672,0.185697
0.80,0.212069,0.008617,0.157414,0.005869,16.819107,0.284254,21.264019,0.167877
0.85,0.170345,0.005944,0.128966,0.004666,12.531924,0.253431,15.795139,0.141655
0.90,0.156379,0.003073,0.118966,0.002395,8.145504,0.197787,10.475998,0.113698


==> data/rouge_leakage/normal_defense/defense_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.254483,0.032501,0.253966,0.032474,100.000000,0.000000,100.000000,0.000000
0.05,0.272069,0.034086,0.271552,0.034063,99.411607,0.019519,92.048828,0.057539
0.10,0.280862,0.034818,0.280345,0.034797,98.341565,0.046141,84.938585,0.104706
0.15,0.337414,0.038463,0.335345,0.038431,96.922225,0.079038,77.933811,0.136229
0.20,0.340172,0.038581,0.339655,0.038611,95.134733,0.113438,71.281250,0.165334
0.25,0.371379,0.039975,0.368793,0.039935,93.106592,0.146677,64.683464,0.190103
0.30,0.380172,0.038437,0.378621,0.038334,90.808921,0.182337,58.128906,0.209578
0.35,0.443276,0.038660,0.440690,0.038442,88.227538,0.225309,51.834852,0.218205
0.40,0.437586,0.034241,0.425172,0.034944,85.304016,0.268059,45.849696,0.224109
0.45,0.420690,0.032091,0.396552,0.033184,81.938457,0.310254,39.879037,0.224447
0.50,0.386379,0.030987,0.354310,0.030669,78.221042,0.355956,34.519488,0.212246
0.55,0.440172,0.031540,0.390690,0.029476,73.679071,0.395177,29.063412,0.189904
0.60,0.360172,0.025633,0.312759,0.023692,68.562336,0.429019,24.053646,0.170705
0.65,0.258276,0.025155,0.217414,0.021383,62.753355,0.443191,19.687630,0.150679
0.70,0.210690,0.021645,0.171034,0.017281,56.150186,0.443751,15.637934,0.127454
0.75,0.192586,0.019927,0.163448,0.016737,48.608505,0.424838,12.021354,0.104036
0.80,0.147931,0.015724,0.116897,0.012004,40.209869,0.379511,8.865799,0.078568
0.85,0.161207,0.015820,0.118621,0.010955,30.662509,0.319600,6.216667,0.053778
0.90,0.162586,0.013783,0.111034,0.008021,20.140198,0.225045,4.156120,0.032312


==> data/rouge_leakage/normal_defense/defense_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.308966,0.036945,0.307241,0.036950,99.821178,0.011318,91.807595,0.067915
0.10,0.315862,0.036920,0.312931,0.037000,99.584854,0.025616,84.208290,0.138021
0.15,0.327414,0.037675,0.324310,0.037782,99.259294,0.043082,76.562674,0.199601
0.20,0.348621,0.038060,0.342759,0.038071,98.822934,0.064126,69.127778,0.260171
0.25,0.332069,0.035062,0.322759,0.035288,98.242765,0.090149,61.702908,0.316101
0.30,0.347414,0.033442,0.331034,0.033788,97.479750,0.118574,54.274566,0.366951
0.35,0.316897,0.028453,0.290172,0.028382,96.477622,0.155418,47.082552,0.407713
0.40,0.256207,0.021597,0.229138,0.020728,95.139335,0.203888,40.218012,0.435098
0.45,0.245690,0.020281,0.218276,0.019178,93.275966,0.265535,33.437587,0.447895
0.50,0.236897,0.019595,0.202931,0.017440,90.807774,0.344549,27.431250,0.436699
0.55,0.221724,0.016750,0.176379,0.013287,87.169402,0.445565,21.580078,0.387176
0.60,0.226379,0.014470,0.175000,0.011669,82.161878,0.560173,16.655642,0.312782
0.65,0.218448,0.014669,0.165345,0.011408,75.639956,0.653061,12.810764,0.234338
0.70,0.192241,0.013118,0.140172,0.008427,67.208731,0.665900,9.794488,0.179645
0.75,0.193276,0.012866,0.142931,0.008676,57.346232,0.622557,7.446832,0.129134
0.80,0.176552,0.013028,0.127414,0.008396,46.542254,0.580881,5.639627,0.067550
0.85,0.148793,0.012602,0.105517,0.007614,34.551271,0.575610,4.394227,0.048567
0.90,0.005862,0.002209,0.005690,0.002109,27.520772,0.487072,0.440104,0.053590


==> data/rouge_leakage/normal_defense/defense_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.119310,0.002434,0.117241,0.002108,100.000000,0.000000,91.699998,0.074836
0.10,0.117759,0.002685,0.115862,0.002313,100.000000,0.000000,83.955555,0.155796
0.15,0.121897,0.002850,0.117414,0.002174,100.000000,0.000000,76.111111,0.230215
0.20,0.122069,0.002998,0.117586,0.002085,100.000000,0.000000,68.411112,0.308363
0.25,0.132759,0.007995,0.113966,0.004451,100.000000,0.000000,60.633334,0.386921
0.30,0.162241,0.014071,0.112069,0.009834,100.000000,0.000000,52.744445,0.464598
0.35,0.173621,0.013445,0.112931,0.007999,100.000000,0.000000,44.944445,0.543270
0.40,0.186379,0.012726,0.117069,0.007087,100.000000,0.000000,37.266667,0.620838
0.45,0.199310,0.012140,0.127069,0.007407,100.000000,0.000000,29.355556,0.699915
0.50,0.209138,0.012079,0.131897,0.007036,99.814434,0.084120,22.033334,0.733475
0.55,0.204138,0.010712,0.128103,0.006093,98.720333,0.366039,14.966667,0.622450
0.60,0.206897,0.009769,0.132414,0.005741,95.662108,0.734334,9.366667,0.425011
0.65,0.202069,0.009952,0.129310,0.005650,88.323527,1.074354,6.400000,0.173086
0.70,0.188793,0.011188,0.127586,0.007191,76.058465,1.139608,5.555556,0.000000
0.75,0.160000,0.010549,0.113793,0.006644,61.466672,0.907705,5.555556,0.000000
0.80,0.150345,0.011822,0.106897,0.006875,46.894299,0.668270,5.555556,0.000000
0.85,0.144483,0.010642,0.109138,0.006716,32.138625,0.434867,5.555556,0.000000
0.90,0.130690,0.008412,0.099655,0.005109,17.554695,0.204170,5.555556,0.000000


==> data/rouge_leakage/normal_defense/defense_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.261897,0.032717,0.261379,0.032692,99.206915,0.085259,92.227431,0.053210
0.10,0.267931,0.032910,0.266552,0.032792,97.950431,0.169595,85.284722,0.090488
0.15,0.265862,0.032201,0.262414,0.032209,96.253295,0.245135,78.475347,0.128629
0.20,0.253793,0.030069,0.241724,0.030350,94.031139,0.322513,72.100000,0.150262
0.25,0.258793,0.027043,0.230690,0.027135,91.286465,0.395011,65.929861,0.175400
0.30,0.251897,0.024517,0.213793,0.024799,87.917312,0.457949,59.990972,0.203644
0.35,0.236034,0.022841,0.196552,0.022654,84.077257,0.503070,54.372569,0.220219
0.40,0.210690,0.019470,0.164310,0.017665,80.029292,0.547202,48.991667,0.234640
0.45,0.191034,0.020176,0.155690,0.018282,75.532126,0.587914,43.635764,0.251831
0.50,0.223276,0.020571,0.181897,0.017621,70.805813,0.618067,38.799306,0.252986
0.55,0.220345,0.019180,0.165517,0.014097,65.189187,0.626856,33.884375,0.253551
0.60,0.206552,0.017707,0.155000,0.012968,59.215095,0.627420,29.318750,0.255813
0.65,0.195172,0.015989,0.141552,0.010864,52.938925,0.613658,25.157292,0.246583
0.70,0.197931,0.014546,0.146897,0.010596,46.260417,0.589732,21.114583,0.233280
0.75,0.201034,0.014467,0.141897,0.009710,39.211591,0.534704,17.206597,0.212431
0.80,0.228103,0.015970,0.155345,0.010013,31.756181,0.456511,13.509028,0.177369
0.85,0.259655,0.015543,0.178966,0.010268,23.364668,0.337785,10.179861,0.129577
0.90,0.218621,0.014346,0.149828,0.008892,13.902669,0.189873,7.509722,0.076771


==> data/rouge_leakage/normal_defense/defense_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.05,0.144310,0.008498,0.121379,0.005561,94.159495,0.073935,94.961318,0.053828
0.10,0.192414,0.018403,0.157586,0.017340,88.205491,0.115435,90.548045,0.083544
0.15,0.285000,0.025090,0.231724,0.023480,82.233333,0.155168,86.108057,0.114375
0.20,0.380517,0.027272,0.299828,0.026093,76.349677,0.188117,81.627253,0.137221
0.25,0.405862,0.025441,0.316552,0.023352,70.593318,0.214726,77.065601,0.158478
0.30,0.457414,0.025940,0.363966,0.024444,64.887076,0.239845,72.393990,0.176178
0.35,0.470000,0.025965,0.382069,0.024340,59.298448,0.263550,67.707456,0.189884
0.40,0.570517,0.023095,0.480000,0.022485,54.012924,0.277997,62.991631,0.201919
0.45,0.588621,0.023317,0.504655,0.022107,48.611838,0.286959,58.100802,0.207084
0.50,0.610172,0.023992,0.522241,0.022788,43.429841,0.289903,53.467521,0.207080
0.55,0.525000,0.027142,0.410000,0.023933,37.889473,0.287837,48.417720,0.207322
0.60,0.487759,0.026311,0.361207,0.021381,32.859055,0.282001,43.328330,0.205000
0.65,0.524138,0.017960,0.360000,0.013416,28.173300,0.269942,38.309954,0.198508
0.70,0.520690,0.017508,0.346379,0.011993,23.381819,0.255849,33.230513,0.183565
0.75,0.371552,0.024030,0.250000,0.015689,18.829259,0.227925,28.065104,0.167634
0.80,0.380345,0.021345,0.242414,0.013221,14.315285,0.191704,22.730922,0.144670
0.85,0.276552,0.020697,0.171724,0.011917,10.006577,0.155893,17.208187,0.115076
0.90,0.161897,0.012802,0.109138,0.007009,6.015356,0.106803,11.705612,0.086549


==> data/rouge_leakage/normal_defense/defense_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.010072,0.125172,0.006709,100.000000,0.000000,100.000000,0.000000
0.05,0.145517,0.010833,0.125690,0.006215,99.396659,0.023744,91.994265,0.057666
0.10,0.175517,0.012587,0.143276,0.008178,98.440969,0.050013,84.775164,0.106399
0.15,0.179655,0.013605,0.143448,0.008346,97.110620,0.081341,77.756846,0.141786
0.20,0.193966,0.015505,0.149828,0.009835,95.376806,0.114547,70.971266,0.175834
0.25,0.279828,0.021028,0.207414,0.016451,93.255601,0.147820,64.404378,0.193561
0.30,0.298276,0.022263,0.227586,0.018332,90.840641,0.183639,57.919621,0.213604
0.35,0.366034,0.021979,0.260517,0.018644,88.107224,0.222265,51.685247,0.220115
0.40,0.376207,0.021874,0.276034,0.018932,84.987584,0.263191,45.798368,0.223311
0.45,0.394138,0.022897,0.282759,0.019716,81.290054,0.298775,40.005677,0.218438
0.50,0.382759,0.022706,0.273103,0.018374,77.212783,0.329707,34.805243,0.209392
0.55,0.342586,0.021348,0.236897,0.015455,72.145168,0.360646,29.555360,0.189193
0.60,0.305517,0.020377,0.215862,0.014786,66.536569,0.377457,24.815426,0.168756
0.65,0.308448,0.020413,0.212586,0.014826,60.532359,0.385823,20.546319,0.151695
0.70,0.291897,0.020765,0.192241,0.013696,53.728899,0.367786,16.589887,0.129697
0.75,0.247931,0.018701,0.160000,0.012127,46.266550,0.351662,13.045090,0.108616
0.80,0.240517,0.019676,0.151034,0.011958,37.829599,0.314256,9.882666,0.083455
0.85,0.188276,0.017449,0.120345,0.010292,28.340749,0.251045,7.201018,0.056435
0.90,0.170000,0.017337,0.110517,0.010104,18.193143,0.172816,5.068381,0.031542


==> data/rouge_leakage/normal_defense/defense_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.05,0.142931,0.010458,0.128103,0.007217,99.875029,0.008192,91.704736,0.070992
0.10,0.172586,0.014233,0.142069,0.010302,99.680057,0.020469,84.028090,0.143269
0.15,0.186724,0.013337,0.144138,0.009461,99.412932,0.036221,76.376785,0.208051
0.20,0.212586,0.015423,0.155000,0.011269,99.052458,0.055665,68.785288,0.274247
0.25,0.241552,0.016997,0.165000,0.011653,98.553865,0.081217,61.282567,0.323541
0.30,0.261552,0.017968,0.169483,0.013172,97.875167,0.115440,53.803048,0.375067
0.35,0.278966,0.018556,0.182931,0.014186,96.970872,0.160130,46.533474,0.408289
0.40,0.273966,0.017964,0.171552,0.011560,95.762503,0.218169,39.583421,0.433827
0.45,0.252069,0.017236,0.153621,0.009824,94.001879,0.298781,32.758837,0.431556
0.50,0.250000,0.016173,0.158276,0.010441,91.566296,0.399983,26.739261,0.403169
0.55,0.244310,0.015895,0.150517,0.009437,87.665255,0.535986,21.000673,0.332252
0.60,0.230000,0.016441,0.142931,0.009564,82.005617,0.667787,16.469920,0.239494
0.65,0.229655,0.015506,0.144310,0.009083,74.350756,0.730766,13.208187,0.172357
0.70,0.213966,0.016561,0.130862,0.008805,64.768329,0.666219,10.768785,0.130884
0.75,0.209655,0.017192,0.139310,0.010306,54.233908,0.598373,8.900486,0.089071
0.80,0.208793,0.015020,0.145000,0.009374,42.198252,0.514158,7.707485,0.036054
0.85,0.200345,0.014504,0.139310,0.009509,31.188453,0.607813,6.065689,0.115289
0.90,0.031379,0.006187,0.027586,0.005452,26.605996,0.496052,0.794300,0.082150


==> data/rouge_leakage/normal_defense/defense_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.05,0.145000,0.010498,0.126207,0.006800,100.000000,0.000000,91.629215,0.075542
0.10,0.145345,0.010078,0.125690,0.005888,100.000000,0.000000,83.831459,0.156389
0.15,0.134828,0.007602,0.118621,0.004413,100.000000,0.000000,76.011236,0.233281
0.20,0.135172,0.007921,0.118103,0.004817,100.000000,0.000000,68.191012,0.315665
0.25,0.188966,0.014427,0.138276,0.009728,100.000000,0.000000,60.370786,0.388850
0.30,0.225690,0.015545,0.143276,0.011208,100.000000,0.000000,52.460673,0.471238
0.35,0.202759,0.012942,0.122241,0.007069,100.000000,0.000000,44.617978,0.546097
0.40,0.205517,0.012359,0.125172,0.007264,100.000000,0.000000,36.898877,0.625840
0.45,0.200000,0.012684,0.119310,0.006785,100.000000,0.000000,28.955056,0.702839
0.50,0.199655,0.012755,0.120517,0.007189,99.694922,0.120424,21.685393,0.708737
0.55,0.202586,0.012973,0.119310,0.006759,98.351934,0.422316,14.696629,0.584095
0.60,0.189828,0.012143,0.116379,0.006731,94.597154,0.807045,9.528090,0.359054
0.65,0.182414,0.014440,0.112414,0.007867,86.091054,1.114442,7.157303,0.099291
0.70,0.178448,0.014172,0.115517,0.008247,72.829561,1.034837,6.741573,0.000000
0.75,0.151034,0.013315,0.101034,0.007827,58.593053,0.820091,6.741573,0.000000
0.80,0.144310,0.013332,0.096897,0.008463,44.084886,0.593388,6.741573,0.000000
0.85,0.145000,0.013664,0.095862,0.008253,29.422545,0.361070,6.741573,0.000000
0.90,0.154483,0.015239,0.104828,0.009684,15.140069,0.144562,6.741573,0.000000


==> data/rouge_leakage/normal_defense/defense_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.05,0.140690,0.010846,0.121379,0.006497,99.222108,0.059312,92.106508,0.054788
0.10,0.148103,0.011022,0.123448,0.006218,97.887624,0.114320,85.091995,0.112110
0.15,0.162759,0.012283,0.135517,0.008068,96.153067,0.159189,78.279496,0.161029
0.20,0.172414,0.012404,0.132241,0.007048,94.104006,0.210808,71.644898,0.205277
0.25,0.201207,0.013636,0.144310,0.007898,91.771190,0.257453,65.174392,0.237143
0.30,0.231207,0.014702,0.146207,0.007325,89.187865,0.299884,58.761236,0.276910
0.35,0.235345,0.013792,0.149310,0.007217,86.284555,0.339809,52.588249,0.299229
0.40,0.256552,0.014430,0.157931,0.007012,83.083958,0.376986,46.721675,0.319535
0.45,0.267241,0.014242,0.165517,0.007617,79.361405,0.408874,40.937734,0.324260
0.50,0.274828,0.013509,0.170000,0.007605,75.304134,0.439308,35.739466,0.318515
0.55,0.279310,0.015290,0.173276,0.008707,70.144616,0.473207,30.581929,0.287281
0.60,0.311724,0.016358,0.192414,0.009427,64.236145,0.483207,26.040262,0.260022
0.65,0.282586,0.016484,0.173793,0.009718,57.527982,0.480054,22.170412,0.237402
0.70,0.286207,0.016913,0.175345,0.009967,49.920414,0.446018,18.662453,0.208162
0.75,0.296207,0.017595,0.180172,0.009892,41.825626,0.391099,15.447331,0.181919
0.80,0.280862,0.017945,0.174310,0.010428,33.176655,0.329043,12.379448,0.157017
0.85,0.262241,0.017553,0.170862,0.010716,24.291371,0.263124,9.366807,0.120627
0.90,0.250345,0.017551,0.162414,0.010696,14.923668,0.167583,6.810393,0.079940


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.123787,0.011432,0.084340,0.006953,92.875809,0.077601,95.604818,0.039601
0.10,0.126711,0.011647,0.086411,0.007347,86.764972,0.121065,91.248481,0.067558
0.15,0.141120,0.013075,0.094250,0.008067,80.875301,0.159699,86.670008,0.096526
0.20,0.152644,0.013346,0.100453,0.008304,75.058284,0.198755,82.194184,0.115664
0.25,0.132048,0.012388,0.086506,0.007211,69.428556,0.232613,77.547873,0.136213
0.30,0.132731,0.012270,0.086578,0.007952,63.950585,0.260095,72.701996,0.159539
0.35,0.141897,0.012506,0.090341,0.008211,58.648242,0.288401,67.849045,0.175192
0.40,0.168529,0.014331,0.104388,0.008902,53.742615,0.309673,62.915712,0.188195
0.45,0.174574,0.013375,0.111086,0.008801,48.726939,0.318105,57.807465,0.198871
0.50,0.162021,0.011930,0.094186,0.007048,44.047955,0.324877,52.926345,0.204379
0.55,0.183810,0.014053,0.110205,0.008901,39.144053,0.334610,47.606684,0.201755
0.60,0.206371,0.015481,0.130193,0.009665,34.414198,0.335147,42.336111,0.204552
0.65,0.203529,0.013578,0.131776,0.007969,30.068085,0.338723,37.150998,0.202266
0.70,0.188299,0.013953,0.130789,0.008314,25.638683,0.324289,31.891450,0.193111
0.75,0.231159,0.014112,0.154457,0.008870,21.189908,0.307626,26.588672,0.185697
0.80,0.256972,0.010893,0.169700,0.007326,16.819107,0.284254,21.264019,0.167877
0.85,0.209659,0.007373,0.140535,0.004774,12.531924,0.253431,15.795139,0.141655
0.90,0.194541,0.005358,0.130714,0.003493,8.145504,0.197787,10.475998,0.113698


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.120016,0.016049,0.091854,0.014517,100.000000,0.000000,100.000000,0.000000
0.05,0.132059,0.018408,0.103286,0.017188,99.411607,0.019519,92.048828,0.057539
0.10,0.128170,0.016481,0.097453,0.014770,98.341565,0.046141,84.938585,0.104706
0.15,0.142007,0.016253,0.103866,0.014118,96.922225,0.079038,77.933811,0.136229
0.20,0.137343,0.014706,0.098281,0.011972,95.134733,0.113438,71.281250,0.165334
0.25,0.151911,0.016372,0.109601,0.014142,93.106592,0.146677,64.683464,0.190103
0.30,0.163026,0.017837,0.116485,0.015044,90.808921,0.182337,58.128906,0.209578
0.35,0.180968,0.016380,0.123122,0.013000,88.227538,0.225309,51.834852,0.218205
0.40,0.197506,0.015935,0.132688,0.013075,85.304016,0.268059,45.849696,0.224109
0.45,0.210852,0.012891,0.128655,0.009098,81.938457,0.310254,39.879037,0.224447
0.50,0.252416,0.017307,0.177307,0.015783,78.221042,0.355956,34.519488,0.212246
0.55,0.311423,0.020501,0.222355,0.019141,73.679071,0.395177,29.063412,0.189904
0.60,0.317531,0.021093,0.228512,0.019027,68.562336,0.429019,24.053646,0.170705
0.65,0.205018,0.019094,0.153102,0.016263,62.753355,0.443191,19.687630,0.150679
0.70,0.203070,0.020736,0.152143,0.017100,56.150186,0.443751,15.637934,0.127454
0.75,0.168077,0.018336,0.127432,0.014494,48.608505,0.424838,12.021354,0.104036
0.80,0.161260,0.018065,0.120239,0.013798,40.209869,0.379511,8.865799,0.078568
0.85,0.202269,0.018748,0.148162,0.014587,30.662509,0.319600,6.216667,0.053778
0.90,0.230775,0.016962,0.163539,0.012137,20.140198,0.225045,4.156120,0.032312


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.150081,0.020026,0.116492,0.018827,99.821178,0.011318,91.807595,0.067915
0.10,0.156479,0.020266,0.120502,0.018915,99.584854,0.025616,84.208290,0.138021
0.15,0.156513,0.018685,0.115293,0.016787,99.259294,0.043082,76.562674,0.199601
0.20,0.172141,0.019442,0.127467,0.017912,98.822934,0.064126,69.127778,0.260171
0.25,0.178611,0.019280,0.127702,0.017443,98.242765,0.090149,61.702908,0.316101
0.30,0.210176,0.021532,0.153452,0.020280,97.479750,0.118574,54.274566,0.366951
0.35,0.224910,0.022906,0.164648,0.021796,96.477622,0.155418,47.082552,0.407713
0.40,0.238241,0.024841,0.186631,0.024466,95.139335,0.203888,40.218012,0.435098
0.45,0.273240,0.027833,0.222251,0.027283,93.275966,0.265535,33.437587,0.447895
0.50,0.307093,0.029789,0.254878,0.028633,90.807774,0.344549,27.431250,0.436699
0.55,0.374741,0.030789,0.317650,0.029603,87.169402,0.445565,21.580078,0.387176
0.60,0.447884,0.029236,0.394486,0.028554,82.161878,0.560173,16.655642,0.312782
0.65,0.400399,0.025191,0.334682,0.023307,75.639956,0.653061,12.810764,0.234338
0.70,0.365992,0.023177,0.303630,0.021371,67.208731,0.665900,9.794488,0.179645
0.75,0.349140,0.022663,0.299557,0.021171,57.346232,0.622557,7.446832,0.129134
0.80,0.275298,0.019542,0.216910,0.017112,46.542254,0.580881,5.639627,0.067550
0.85,0.209871,0.017864,0.150729,0.012984,34.551271,0.575610,4.394227,0.048567
0.90,0.032863,0.006773,0.032000,0.006539,27.520772,0.487072,0.440104,0.053590


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.086684,0.013332,0.071729,0.013410,100.000000,0.000000,91.699998,0.074836
0.10,0.086184,0.013332,0.071759,0.013403,100.000000,0.000000,83.955555,0.155796
0.15,0.123192,0.022390,0.108830,0.022677,100.000000,0.000000,76.111111,0.230215
0.20,0.114755,0.019147,0.098938,0.019235,100.000000,0.000000,68.411112,0.308363
0.25,0.204136,0.032023,0.188657,0.032325,100.000000,0.000000,60.633334,0.386921
0.30,0.501186,0.042605,0.479079,0.043831,100.000000,0.000000,52.744445,0.464598
0.35,0.568091,0.042966,0.541592,0.043943,100.000000,0.000000,44.944445,0.543270
0.40,0.628050,0.041173,0.604572,0.042661,100.000000,0.000000,37.266667,0.620838
0.45,0.691978,0.038826,0.671000,0.040300,100.000000,0.000000,29.355556,0.699915
0.50,0.714623,0.036827,0.690943,0.038304,99.814434,0.084120,22.033334,0.733475
0.55,0.716862,0.035842,0.690501,0.037449,98.720333,0.366039,14.966667,0.622450
0.60,0.716663,0.032296,0.691073,0.034289,95.662108,0.734334,9.366667,0.425011
0.65,0.721495,0.029395,0.693228,0.031161,88.323527,1.074354,6.400000,0.173086
0.70,0.561075,0.026557,0.515180,0.027675,76.058465,1.139608,5.555556,0.000000
0.75,0.412849,0.024451,0.372229,0.024167,61.466672,0.907705,5.555556,0.000000
0.80,0.287464,0.019839,0.237811,0.017678,46.894299,0.668270,5.555556,0.000000
0.85,0.203208,0.016330,0.151908,0.012646,32.138625,0.434867,5.555556,0.000000
0.90,0.149065,0.010521,0.099808,0.006558,17.554695,0.204170,5.555556,0.000000


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.110192,0.010772,0.077885,0.006952,99.206915,0.085259,92.227431,0.053210
0.10,0.117432,0.013992,0.086872,0.011555,97.950431,0.169595,85.284722,0.090488
0.15,0.116866,0.014122,0.085587,0.011665,96.253295,0.245135,78.475347,0.128629
0.20,0.134092,0.015701,0.096867,0.013861,94.031139,0.322513,72.100000,0.150262
0.25,0.176556,0.018869,0.129432,0.017847,91.286465,0.395011,65.929861,0.175400
0.30,0.196256,0.017836,0.133976,0.016641,87.917312,0.457949,59.990972,0.203644
0.35,0.191457,0.016305,0.129304,0.014918,84.077257,0.503070,54.372569,0.220219
0.40,0.210773,0.020103,0.149206,0.018398,80.029292,0.547202,48.991667,0.234640
0.45,0.173995,0.019193,0.115799,0.015525,75.532126,0.587914,43.635764,0.251831
0.50,0.202274,0.020733,0.142984,0.019420,70.805813,0.618067,38.799306,0.252986
0.55,0.276226,0.027465,0.210962,0.025301,65.189187,0.626856,33.884375,0.253551
0.60,0.269428,0.025963,0.205104,0.022652,59.215095,0.627420,29.318750,0.255813
0.65,0.264655,0.024832,0.207456,0.021777,52.938925,0.613658,25.157292,0.246583
0.70,0.251883,0.021880,0.199355,0.019257,46.260417,0.589732,21.114583,0.233280
0.75,0.261882,0.019827,0.196196,0.015954,39.211591,0.534704,17.206597,0.212431
0.80,0.282170,0.018066,0.215439,0.014646,31.756181,0.456511,13.509028,0.177369
0.85,0.294959,0.015161,0.226073,0.012040,23.364668,0.337785,10.179861,0.129577
0.90,0.255861,0.014401,0.181993,0.010425,13.902669,0.189873,7.509722,0.076771


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.05,0.280044,0.037385,0.261941,0.037743,94.159495,0.073935,94.961318,0.053828
0.10,0.366960,0.040926,0.344712,0.041134,88.205491,0.115435,90.548045,0.083544
0.15,0.459012,0.039267,0.413998,0.038838,82.233333,0.155168,86.108057,0.114375
0.20,0.565884,0.032986,0.496468,0.034328,76.349677,0.188117,81.627253,0.137221
0.25,0.560786,0.029285,0.479392,0.030204,70.593318,0.214726,77.065601,0.158478
0.30,0.444057,0.023913,0.348803,0.022152,64.887076,0.239845,72.393990,0.176178
0.35,0.356682,0.020339,0.254274,0.016029,59.298448,0.263550,67.707456,0.189884
0.40,0.373327,0.018457,0.258558,0.013325,54.012924,0.277997,62.991631,0.201919
0.45,0.346539,0.015129,0.232149,0.010869,48.611838,0.286959,58.100802,0.207084
0.50,0.352384,0.015581,0.238621,0.010535,43.429841,0.289903,53.467521,0.207080
0.55,0.348220,0.018465,0.215249,0.010899,37.889473,0.287837,48.417720,0.207322
0.60,0.333299,0.018704,0.207676,0.011623,32.859055,0.282001,43.328330,0.205000
0.65,0.411626,0.016414,0.248034,0.010715,28.173300,0.269942,38.309954,0.198508
0.70,0.398559,0.014144,0.247020,0.009492,23.381819,0.255849,33.230513,0.183565
0.75,0.315844,0.021105,0.190875,0.012874,18.829259,0.227925,28.065104,0.167634
0.80,0.333695,0.019137,0.192539,0.011635,14.315285,0.191704,22.730922,0.144670
0.85,0.272372,0.019365,0.162644,0.010887,10.006577,0.155893,17.208187,0.115076
0.90,0.185862,0.013088,0.117858,0.006633,6.015356,0.106803,11.705612,0.086549


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.130233,0.019298,0.104468,0.017823,100.000000,0.000000,100.000000,0.000000
0.05,0.149299,0.021519,0.120250,0.020213,99.396659,0.023744,91.994265,0.057666
0.10,0.227697,0.027313,0.181923,0.025673,98.440969,0.050013,84.775164,0.106399
0.15,0.228349,0.029155,0.189155,0.027778,97.110620,0.081341,77.756846,0.141786
0.20,0.273605,0.031030,0.223816,0.029188,95.376806,0.114547,70.971266,0.175834
0.25,0.421075,0.035014,0.363307,0.034433,93.255601,0.147820,64.404378,0.193561
0.30,0.417169,0.030953,0.341634,0.029384,90.840641,0.183639,57.919621,0.213604
0.35,0.512024,0.027360,0.406826,0.026487,88.107224,0.222265,51.685247,0.220115
0.40,0.482952,0.025176,0.364657,0.022510,84.987584,0.263191,45.798368,0.223311
0.45,0.477918,0.023661,0.352631,0.021041,81.290054,0.298775,40.005677,0.218438
0.50,0.477552,0.024335,0.353266,0.020591,77.212783,0.329707,34.805243,0.209392
0.55,0.440920,0.023020,0.317268,0.018168,72.145168,0.360646,29.555360,0.189193
0.60,0.403052,0.022692,0.287998,0.017662,66.536569,0.377457,24.815426,0.168756
0.65,0.392595,0.023338,0.260098,0.016665,60.532359,0.385823,20.546319,0.151695
0.70,0.358899,0.022174,0.230541,0.014836,53.728899,0.367786,16.589887,0.129697
0.75,0.339997,0.021343,0.219640,0.013473,46.266550,0.351662,13.045090,0.108616
0.80,0.304349,0.021666,0.196134,0.013445,37.829599,0.314256,9.882666,0.083455
0.85,0.256237,0.020276,0.169490,0.012538,28.340749,0.251045,7.201018,0.056435
0.90,0.229774,0.020374,0.154841,0.013070,18.193143,0.172816,5.068381,0.031542


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.05,0.132850,0.018977,0.104813,0.017717,99.875029,0.008192,91.704736,0.070992
0.10,0.190831,0.025202,0.150434,0.023702,99.680057,0.020469,84.028090,0.143269
0.15,0.239051,0.026505,0.193438,0.025218,99.412932,0.036221,76.376785,0.208051
0.20,0.298592,0.029728,0.227794,0.027436,99.052458,0.055665,68.785288,0.274247
0.25,0.342452,0.029463,0.253037,0.027557,98.553865,0.081217,61.282567,0.323541
0.30,0.389852,0.030112,0.299494,0.029383,97.875167,0.115440,53.803048,0.375067
0.35,0.466575,0.031391,0.377541,0.032010,96.970872,0.160130,46.533474,0.408289
0.40,0.498036,0.031976,0.412598,0.032715,95.762503,0.218169,39.583421,0.433827
0.45,0.509163,0.032534,0.432584,0.033136,94.001879,0.298781,32.758837,0.431556
0.50,0.524890,0.031151,0.447517,0.030826,91.566296,0.399983,26.739261,0.403169
0.55,0.539213,0.029306,0.456980,0.029271,87.665255,0.535986,21.000673,0.332252
0.60,0.478455,0.028835,0.387037,0.026278,82.005617,0.667787,16.469920,0.239494
0.65,0.484290,0.026013,0.386541,0.022809,74.350756,0.730766,13.208187,0.172357
0.70,0.431619,0.024004,0.339164,0.020081,64.768329,0.666219,10.768785,0.130884
0.75,0.406852,0.023420,0.331274,0.018945,54.233908,0.598373,8.900486,0.089071
0.80,0.360872,0.021983,0.271864,0.016996,42.198252,0.514158,7.707485,0.036054
0.85,0.279016,0.017228,0.200217,0.012385,31.188453,0.607813,6.065689,0.115289
0.90,0.039838,0.007655,0.034365,0.006311,26.605996,0.496052,0.794300,0.082150


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.05,0.153356,0.021547,0.122097,0.019711,100.000000,0.000000,91.629215,0.075542
0.10,0.167291,0.025513,0.143379,0.024909,100.000000,0.000000,83.831459,0.156389
0.15,0.159914,0.024817,0.137238,0.024189,100.000000,0.000000,76.011236,0.233281
0.20,0.165529,0.024113,0.139831,0.023342,100.000000,0.000000,68.191012,0.315665
0.25,0.365405,0.038062,0.329125,0.037433,100.000000,0.000000,60.370786,0.388850
0.30,0.675946,0.037704,0.638976,0.038880,100.000000,0.000000,52.460673,0.471238
0.35,0.713417,0.038138,0.693577,0.039745,100.000000,0.000000,44.617978,0.546097
0.40,0.715446,0.037442,0.693558,0.039120,100.000000,0.000000,36.898877,0.625840
0.45,0.714844,0.037910,0.697998,0.039267,100.000000,0.000000,28.955056,0.702839
0.50,0.712577,0.037277,0.692625,0.038703,99.694922,0.120424,21.685393,0.708737
0.55,0.709024,0.037259,0.687062,0.038634,98.351934,0.422316,14.696629,0.584095
0.60,0.672926,0.035677,0.639406,0.037161,94.597154,0.807045,9.528090,0.359054
0.65,0.547881,0.031980,0.497626,0.032146,86.091054,1.114442,7.157303,0.099291
0.70,0.458201,0.025020,0.394935,0.023280,72.829561,1.034837,6.741573,0.000000
0.75,0.354823,0.023035,0.289567,0.019104,58.593053,0.820091,6.741573,0.000000
0.80,0.288550,0.020736,0.224225,0.016376,44.084886,0.593388,6.741573,0.000000
0.85,0.234479,0.017840,0.166993,0.012400,29.422545,0.361070,6.741573,0.000000
0.90,0.179023,0.017307,0.126109,0.012001,15.140069,0.144562,6.741573,0.000000


==> data/rouge_leakage/normal_defense/system_instructions_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.05,0.136497,0.019266,0.110155,0.017771,99.222108,0.059312,92.106508,0.054788
0.10,0.153756,0.019749,0.118067,0.017711,97.887624,0.114320,85.091995,0.112110
0.15,0.187169,0.021139,0.138067,0.019356,96.153067,0.159189,78.279496,0.161029
0.20,0.196081,0.019967,0.140393,0.017677,94.104006,0.210808,71.644898,0.205277
0.25,0.251548,0.020896,0.176948,0.018445,91.771190,0.257453,65.174392,0.237143
0.30,0.290045,0.022304,0.194516,0.019422,89.187865,0.299884,58.761236,0.276910
0.35,0.297632,0.021146,0.193640,0.017928,86.284555,0.339809,52.588249,0.299229
0.40,0.333539,0.022350,0.215160,0.019336,83.083958,0.376986,46.721675,0.319535
0.45,0.345955,0.021097,0.224051,0.019539,79.361405,0.408874,40.937734,0.324260
0.50,0.372398,0.023445,0.256928,0.022182,75.304134,0.439308,35.739466,0.318515
0.55,0.380208,0.022965,0.260063,0.020540,70.144616,0.473207,30.581929,0.287281
0.60,0.414713,0.022334,0.273445,0.017959,64.236145,0.483207,26.040262,0.260022
0.65,0.388650,0.021509,0.255452,0.016007,57.527982,0.480054,22.170412,0.237402
0.70,0.387988,0.020595,0.261872,0.015505,49.920414,0.446018,18.662453,0.208162
0.75,0.383503,0.020674,0.259840,0.015393,41.825626,0.391099,15.447331,0.181919
0.80,0.370816,0.021005,0.237901,0.014101,33.176655,0.329043,12.379448,0.157017
0.85,0.326470,0.018573,0.221249,0.012563,24.291371,0.263124,9.366807,0.120627
0.90,0.297227,0.019085,0.195971,0.012339,14.923668,0.167583,6.810393,0.079940


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.321552,0.037306,0.318448,0.037298,95.410693,0.069468,94.281641,0.037307
0.10,0.337586,0.038668,0.335000,0.038650,90.906798,0.065445,89.055642,0.042794
0.15,0.315517,0.037186,0.311034,0.037163,85.262442,0.068771,84.333203,0.024201
0.20,0.325000,0.037129,0.318966,0.037001,80.648517,0.061914,79.210547,0.053746
0.25,0.270517,0.034300,0.265517,0.034357,75.428425,0.058303,74.332986,0.004364
0.30,0.235172,0.031635,0.223103,0.031325,70.405670,0.060604,69.255295,0.055578
0.35,0.249483,0.030999,0.227931,0.031214,65.335338,0.061596,64.264062,0.005174
0.40,0.307241,0.031052,0.275172,0.031091,60.267845,0.063802,59.426345,0.051347
0.45,0.266034,0.019307,0.240690,0.019751,55.476083,0.067680,54.184288,0.006238
0.50,0.244138,0.018650,0.218448,0.018532,50.058661,0.054354,49.685677,0.006829
0.55,0.248103,0.014213,0.183276,0.012695,45.617254,0.063425,44.127995,0.022611
0.60,0.227586,0.012314,0.148966,0.008261,39.900791,0.063942,39.389844,0.040580
0.65,0.219655,0.012878,0.170345,0.009058,35.529710,0.065483,34.221311,0.047607
0.70,0.245517,0.011300,0.202759,0.009163,30.205858,0.064746,29.436502,0.008639
0.75,0.185000,0.011280,0.142241,0.007563,25.452240,0.063549,24.310286,0.054886
0.80,0.214138,0.008627,0.155517,0.005861,20.527772,0.058270,19.284679,0.009104
0.85,0.157931,0.005418,0.116724,0.003966,15.455747,0.063576,14.231771,0.056404
0.90,0.161724,0.004924,0.116207,0.003154,10.764838,0.064684,9.088411,0.007908


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.254483,0.032501,0.253966,0.032474,100.000000,0.000000,100.000000,0.000000
0.05,0.258448,0.032597,0.257414,0.032552,95.382239,0.069709,94.297264,0.037476
0.10,0.282069,0.034934,0.281207,0.034963,90.854928,0.065811,89.083942,0.042864
0.15,0.316379,0.037483,0.316207,0.037492,85.174610,0.068805,84.381293,0.024326
0.20,0.406207,0.041685,0.405690,0.041721,80.523919,0.061784,79.278819,0.053581
0.25,0.391552,0.039683,0.390000,0.039714,75.248278,0.058711,74.431338,0.000449
0.30,0.414310,0.039334,0.404138,0.038553,70.171557,0.060944,69.382378,0.055648
0.35,0.438966,0.040460,0.431379,0.039792,65.041696,0.059697,64.422657,0.000656
0.40,0.421034,0.037342,0.401034,0.036790,59.913718,0.064000,59.617361,0.052063
0.45,0.404138,0.035697,0.386207,0.035440,55.051411,0.064916,54.411893,0.000806
0.50,0.344483,0.033449,0.314310,0.031969,49.552975,0.055278,49.955816,0.001174
0.55,0.208966,0.024877,0.184483,0.022966,45.044012,0.065132,44.433594,0.022029
0.60,0.199655,0.026634,0.174828,0.024426,39.228121,0.066479,39.747743,0.041031
0.65,0.187586,0.021571,0.160862,0.018951,34.776905,0.065384,34.621354,0.047797
0.70,0.191379,0.023006,0.167759,0.020538,29.353181,0.066254,29.888412,0.001796
0.75,0.087759,0.015569,0.075690,0.012921,24.505623,0.064147,24.811675,0.055336
0.80,0.144310,0.019839,0.116207,0.016553,19.476685,0.060821,19.840278,0.002376
0.85,0.115862,0.011389,0.091552,0.009040,14.300526,0.062590,14.841450,0.054813
0.90,0.094310,0.008918,0.075690,0.006715,9.546988,0.059188,9.730642,0.004294


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.254483,0.032501,0.253966,0.032474,100.000000,0.000000,100.000000,0.000000
0.05,0.283793,0.034979,0.283276,0.034992,95.377071,0.069863,94.299998,0.037555
0.10,0.266379,0.033595,0.264483,0.033620,90.845339,0.065701,89.088889,0.042902
0.15,0.398621,0.038220,0.366724,0.039924,85.159874,0.068852,84.388890,0.024338
0.20,0.350862,0.036271,0.317931,0.037766,80.504357,0.061834,79.288888,0.053602
0.25,0.515690,0.042422,0.491724,0.043886,75.222395,0.058818,74.444443,0.000000
0.30,0.202414,0.021910,0.167069,0.021566,70.136285,0.060915,69.400000,0.055656
0.35,0.217414,0.023740,0.179655,0.022504,64.997891,0.059936,64.444447,0.000000
0.40,0.191552,0.017770,0.141207,0.015260,59.859334,0.063712,59.644446,0.052092
0.45,0.169483,0.015190,0.121207,0.012061,54.986447,0.064693,54.444444,0.000000
0.50,0.176379,0.017939,0.129138,0.015147,49.464294,0.056342,50.000000,0.000000
0.55,0.174828,0.016921,0.128966,0.013972,44.933959,0.065810,44.488889,0.021883
0.60,0.229310,0.024819,0.180345,0.020766,39.080515,0.068012,39.822223,0.040939
0.65,0.190345,0.019819,0.147931,0.016283,34.600020,0.065958,34.711112,0.047693
0.70,0.191724,0.018411,0.145690,0.014585,29.135313,0.068502,29.999610,0.000206
0.75,0.147931,0.010905,0.106724,0.007520,24.313554,0.065221,24.921051,0.055301
0.80,0.191207,0.012211,0.154310,0.009904,19.857714,0.116212,19.729427,0.047482
0.85,0.095000,0.005955,0.076552,0.004494,15.535616,0.110705,14.296138,0.074704
0.90,0.007414,0.000892,0.007414,0.000892,11.076288,0.081068,8.963064,0.027185


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.125690,0.007637,0.125690,0.007637,94.184094,0.063104,94.911110,0.055116
0.10,0.134138,0.010664,0.133966,0.010543,89.073232,0.070039,89.999998,0.000000
0.15,0.125517,0.007800,0.124483,0.007736,83.575732,0.066369,85.222221,0.051174
0.20,0.116207,0.002554,0.115862,0.002476,78.689511,0.066148,80.244445,0.046259
0.25,0.115690,0.002454,0.115690,0.002454,73.089475,0.077326,75.555557,0.000000
0.30,0.116897,0.002779,0.115345,0.002459,67.938556,0.064129,70.577778,0.055791
0.35,0.117414,0.002769,0.115862,0.002364,62.864970,0.084333,65.555555,0.000000
0.40,0.120517,0.003631,0.118448,0.002812,57.284595,0.080889,61.000000,0.033501
0.45,0.112931,0.012163,0.079828,0.007391,52.513525,0.065038,55.777780,0.044668
0.50,0.147759,0.018166,0.103793,0.012450,47.307814,0.082130,51.133336,0.015634
0.55,0.167241,0.017448,0.122414,0.012511,41.515014,0.076412,46.333334,0.051174
0.60,0.168103,0.015767,0.126552,0.011916,36.450865,0.089807,41.222223,0.033501
0.65,0.232069,0.017772,0.189138,0.015322,31.008543,0.102118,36.600001,0.026520
0.70,0.226207,0.015600,0.188448,0.013474,26.250806,0.075887,31.588890,0.055286
0.75,0.165862,0.012841,0.125690,0.008823,20.801766,0.101471,26.777779,0.033501
0.80,0.165000,0.013076,0.129483,0.008676,15.628382,0.083197,21.922222,0.052032
0.85,0.113793,0.009283,0.092414,0.005960,10.310927,0.083474,17.011112,0.051647
0.90,0.090517,0.007083,0.082069,0.006190,5.078559,0.094880,12.133333,0.051611


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.254483,0.032501,0.253966,0.032474,100.000000,0.000000,100.000000,0.000000
0.05,0.255690,0.032070,0.254655,0.031999,95.377071,0.069863,94.299998,0.037555
0.10,0.261379,0.032908,0.260862,0.032883,90.845339,0.065701,89.088889,0.042902
0.15,0.262241,0.031989,0.259828,0.031665,85.159874,0.068852,84.388890,0.024338
0.20,0.253103,0.031169,0.251724,0.030954,80.504357,0.061834,79.288888,0.053602
0.25,0.250862,0.028232,0.223276,0.029033,75.222395,0.058818,74.444443,0.000000
0.30,0.306207,0.032654,0.277931,0.033248,70.136285,0.060915,69.400000,0.055656
0.35,0.348103,0.028930,0.312241,0.030186,64.997891,0.059936,64.444447,0.000000
0.40,0.373621,0.028614,0.336552,0.029795,59.859334,0.063712,59.644446,0.052092
0.45,0.352241,0.027535,0.309828,0.028411,54.986447,0.064693,54.444444,0.000000
0.50,0.353103,0.024980,0.302241,0.025483,49.464294,0.056342,50.000000,0.000000
0.55,0.343448,0.022807,0.296207,0.020709,44.933959,0.065810,44.488889,0.021883
0.60,0.289310,0.018135,0.233966,0.014556,39.080515,0.068012,39.822223,0.040939
0.65,0.105000,0.016335,0.077931,0.011301,34.600020,0.065958,34.711112,0.047693
0.70,0.078103,0.013853,0.056724,0.008799,29.134214,0.068659,30.000001,0.000000
0.75,0.077586,0.011469,0.062241,0.008619,24.245907,0.066118,24.944445,0.055556
0.80,0.243621,0.018244,0.161724,0.011272,19.166333,0.063119,20.000000,0.000000
0.85,0.260000,0.018558,0.178793,0.012097,13.906076,0.068855,15.044445,0.055656
0.90,0.169655,0.014580,0.120862,0.009265,9.023013,0.063573,10.000000,0.000000


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.05,0.192069,0.016183,0.144138,0.013280,95.327588,0.059107,94.266736,0.011202
0.10,0.220345,0.020746,0.175000,0.020101,90.559074,0.069677,89.226566,0.055608
0.15,0.266897,0.022942,0.203621,0.022203,85.813656,0.059563,84.073618,0.003762
0.20,0.315862,0.023469,0.244138,0.020030,80.007679,0.059016,79.530050,0.004809
0.25,0.381552,0.023278,0.283966,0.020511,75.349017,0.061298,74.369732,0.055409
0.30,0.344310,0.025098,0.251034,0.021816,70.247626,0.061563,69.340708,0.005944
0.35,0.445000,0.026572,0.343793,0.025150,64.643380,0.066715,64.672052,0.036394
0.40,0.475862,0.028423,0.373621,0.026875,59.884398,0.069667,59.635415,0.056325
0.45,0.438103,0.027964,0.323966,0.023089,54.790269,0.063346,54.576631,0.008136
0.50,0.417241,0.026110,0.297931,0.020665,49.462178,0.057827,50.017613,0.009068
0.55,0.385000,0.024745,0.255172,0.018086,44.736223,0.061655,44.552171,0.045388
0.60,0.454828,0.025273,0.317586,0.018118,39.103239,0.066382,39.764131,0.010166
0.65,0.452241,0.022150,0.290345,0.014565,34.290886,0.062386,34.841731,0.051950
0.70,0.353621,0.024817,0.230517,0.015620,29.558446,0.059863,29.736130,0.046203
0.75,0.337414,0.023323,0.217931,0.014841,24.445174,0.059677,24.870348,0.011678
0.80,0.215862,0.020861,0.131379,0.012179,19.247344,0.063772,19.942767,0.049199
0.85,0.163276,0.016740,0.104483,0.009657,14.724326,0.055900,14.550474,0.030649
0.90,0.213966,0.017636,0.141724,0.010022,9.500235,0.058044,9.737594,0.012276


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.010072,0.125172,0.006709,100.000000,0.000000,100.000000,0.000000
0.05,0.147414,0.010527,0.127414,0.006465,95.132752,0.060765,94.369967,0.011229
0.10,0.187069,0.016632,0.153621,0.012170,90.272213,0.068526,89.380062,0.056150
0.15,0.204655,0.016080,0.157586,0.009954,85.456337,0.058821,84.264952,0.000453
0.20,0.293103,0.023362,0.217931,0.019350,79.569665,0.060818,79.765419,0.000684
0.25,0.379828,0.022455,0.267414,0.019776,74.852049,0.060500,74.637377,0.056025
0.30,0.342069,0.025141,0.257069,0.022783,69.686610,0.061035,69.643229,0.000826
0.35,0.375000,0.025332,0.273793,0.022328,64.003726,0.064521,65.017527,0.035527
0.40,0.386034,0.024272,0.274483,0.020692,59.170197,0.069630,60.021565,0.056155
0.45,0.358621,0.021528,0.248966,0.017156,53.982115,0.065073,55.013021,0.001459
0.50,0.349655,0.021546,0.237414,0.016301,48.553751,0.065029,50.507637,0.001638
0.55,0.359310,0.020479,0.245172,0.016266,43.739535,0.064056,45.089829,0.044157
0.60,0.331207,0.020735,0.226034,0.015532,37.993252,0.076825,40.360809,0.002278
0.65,0.309310,0.020280,0.210000,0.014349,33.078227,0.067437,35.493504,0.051811
0.70,0.285345,0.020420,0.185345,0.013241,28.235244,0.067521,30.446717,0.047404
0.75,0.273793,0.019614,0.181897,0.012924,23.023008,0.070232,25.635417,0.004201
0.80,0.276034,0.021090,0.179483,0.013470,17.715948,0.070353,20.766854,0.049364
0.85,0.240345,0.019614,0.144310,0.011328,13.109156,0.062288,15.420646,0.030873
0.90,0.153621,0.015590,0.098621,0.009228,7.841215,0.064998,10.632637,0.009443


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.010072,0.125172,0.006709,100.000000,0.000000,100.000000,0.000000
0.05,0.242241,0.018593,0.174138,0.012424,95.131129,0.060833,94.370787,0.011236
0.10,0.262759,0.016900,0.175000,0.009937,90.268409,0.068509,89.382023,0.056180
0.15,0.277069,0.020011,0.190862,0.014224,85.447208,0.058908,84.269661,0.000001
0.20,0.342586,0.021315,0.232586,0.018180,79.550390,0.060929,79.775280,0.000000
0.25,0.327414,0.021841,0.227586,0.018474,74.823978,0.060648,74.651685,0.056055
0.30,0.339310,0.023080,0.248966,0.021132,69.648112,0.061141,69.662921,0.000000
0.35,0.365517,0.024669,0.258103,0.021934,63.950015,0.064805,65.044945,0.035333
0.40,0.376034,0.024957,0.281897,0.022458,59.102745,0.070575,60.056179,0.056180
0.45,0.368793,0.027531,0.288621,0.024462,53.898626,0.066258,55.056178,0.000000
0.50,0.395862,0.027121,0.321552,0.024527,48.449340,0.067173,50.561797,0.000000
0.55,0.373621,0.025610,0.281379,0.020624,43.610118,0.066034,45.157304,0.044301
0.60,0.370172,0.023442,0.267241,0.017515,37.823325,0.080508,40.449438,0.000000
0.65,0.358793,0.022971,0.258103,0.017291,32.861657,0.070588,35.606742,0.052227
0.70,0.397931,0.021457,0.278793,0.015043,27.950553,0.073046,30.595505,0.047523
0.75,0.393448,0.019908,0.272414,0.013893,22.627962,0.079001,25.841087,0.000637
0.80,0.298966,0.015922,0.205517,0.010177,17.928292,0.128130,20.754594,0.075983
0.85,0.208621,0.014625,0.154138,0.009576,14.965328,0.183659,14.636500,0.102638
0.90,0.110517,0.011801,0.088793,0.009413,10.719192,0.094685,9.163886,0.055590


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.009437,0.125690,0.006206,100.000000,0.000000,100.000000,0.000000
0.10,0.137414,0.009333,0.124483,0.006251,88.991625,0.069877,90.022474,0.036696
0.20,0.137069,0.009816,0.123621,0.005679,77.664072,0.072914,80.797751,0.032317
0.30,0.132931,0.007684,0.120517,0.004849,67.519921,0.081345,70.797754,0.011236
0.40,0.147759,0.011268,0.126724,0.006387,56.419360,0.080338,61.528087,0.048229
0.50,0.164828,0.017450,0.112241,0.011672,46.286098,0.099650,51.730337,0.022129
0.60,0.172414,0.017144,0.117069,0.011295,35.223383,0.090069,41.910111,0.051749
0.70,0.175000,0.017417,0.114828,0.010711,24.485931,0.120576,32.471911,0.043736
0.80,0.185172,0.016624,0.125345,0.010298,14.035166,0.105452,22.786517,0.050703
0.90,0.203966,0.019324,0.133276,0.012070,3.028090,0.131697,13.247191,0.048689


==> data/rouge_leakage/normal_defense_fair/defense_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139483,0.010072,0.125172,0.006709,100.000000,0.000000,100.000000,0.000000
0.05,0.137069,0.009748,0.123276,0.006350,95.131130,0.060833,94.370786,0.011236
0.10,0.132069,0.009542,0.118448,0.006198,90.268408,0.068509,89.382025,0.056180
0.15,0.138793,0.010963,0.122586,0.007273,85.447208,0.058908,84.269664,0.000001
0.20,0.153793,0.012323,0.131724,0.009455,79.550389,0.060929,79.775284,0.000001
0.25,0.162241,0.012440,0.132069,0.007804,74.823978,0.060648,74.651685,0.056055
0.30,0.158793,0.010607,0.129138,0.006104,69.648113,0.061141,69.662924,0.000000
0.35,0.160000,0.011366,0.134828,0.007797,63.950015,0.064805,65.044946,0.035333
0.40,0.182931,0.011264,0.141207,0.006351,59.102745,0.070575,60.056178,0.056180
0.45,0.231379,0.014269,0.163103,0.008575,53.898626,0.066258,55.056179,0.000000
0.50,0.273103,0.013466,0.168621,0.008247,48.449340,0.067173,50.561798,0.000000
0.55,0.296034,0.016437,0.188621,0.012139,43.610119,0.066034,45.157304,0.044301
0.60,0.301897,0.015608,0.189483,0.010790,37.823324,0.080508,40.449438,0.000000
0.65,0.302759,0.016195,0.191552,0.010846,32.861656,0.070588,35.606741,0.052227
0.70,0.380517,0.018665,0.261897,0.014320,27.950553,0.073046,30.595505,0.047523
0.75,0.452586,0.020188,0.318276,0.015226,22.625690,0.079659,25.841761,0.000461
0.80,0.428621,0.020447,0.303276,0.014749,17.175771,0.081295,21.048220,0.049341
0.85,0.442414,0.020845,0.307931,0.015380,12.385497,0.075826,15.797987,0.030703
0.90,0.320345,0.019922,0.214483,0.013019,6.828264,0.086571,11.162453,0.005952


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.135059,0.013975,0.094661,0.009645,95.410693,0.069468,94.281641,0.037307
0.10,0.134560,0.012600,0.092053,0.008243,90.906798,0.065445,89.055642,0.042794
0.15,0.133057,0.012482,0.089310,0.007859,85.262442,0.068771,84.333203,0.024201
0.20,0.153091,0.017000,0.106669,0.013807,80.648517,0.061914,79.210547,0.053746
0.25,0.134121,0.013814,0.085208,0.008710,75.428425,0.058303,74.332986,0.004364
0.30,0.128645,0.012655,0.081611,0.007788,70.405670,0.060604,69.255295,0.055578
0.35,0.146481,0.011293,0.092355,0.007002,65.335338,0.061596,64.264062,0.005174
0.40,0.193699,0.016195,0.121332,0.010520,60.267845,0.063802,59.426345,0.051347
0.45,0.168552,0.011153,0.104352,0.007619,55.476083,0.067680,54.184288,0.006238
0.50,0.166328,0.011276,0.102520,0.007154,50.058661,0.054354,49.685677,0.006829
0.55,0.237625,0.015977,0.148300,0.010576,45.617254,0.063425,44.127995,0.022611
0.60,0.244353,0.015412,0.150364,0.009409,39.900791,0.063942,39.389844,0.040580
0.65,0.194972,0.015116,0.133039,0.008630,35.529710,0.065483,34.221311,0.047607
0.70,0.224294,0.014884,0.149863,0.008678,30.205858,0.064746,29.436502,0.008639
0.75,0.222941,0.016231,0.145519,0.009795,25.452240,0.063549,24.310286,0.054886
0.80,0.267958,0.011555,0.178223,0.007672,20.527772,0.058270,19.284679,0.009104
0.85,0.197579,0.007237,0.133380,0.004449,15.455747,0.063576,14.231771,0.056404
0.90,0.203826,0.007884,0.130236,0.004909,10.764838,0.064684,9.088411,0.007908


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.120016,0.016049,0.091854,0.014517,100.000000,0.000000,100.000000,0.000000
0.05,0.122306,0.015695,0.092831,0.013898,95.382239,0.069709,94.297264,0.037476
0.10,0.125735,0.014707,0.093672,0.012530,90.854928,0.065811,89.083942,0.042864
0.15,0.130670,0.014517,0.093815,0.011716,85.174610,0.068805,84.381293,0.024326
0.20,0.165379,0.018910,0.120249,0.017111,80.523919,0.061784,79.278819,0.053581
0.25,0.158199,0.015397,0.109464,0.012121,75.248278,0.058711,74.431338,0.000449
0.30,0.171892,0.016014,0.112917,0.011967,70.171557,0.060944,69.382378,0.055648
0.35,0.186448,0.017245,0.124997,0.013872,65.041696,0.059697,64.422657,0.000656
0.40,0.202396,0.014088,0.126446,0.009623,59.913718,0.064000,59.617361,0.052063
0.45,0.216200,0.015547,0.141308,0.011346,55.051411,0.064916,54.411893,0.000806
0.50,0.214107,0.016264,0.152198,0.014014,49.552975,0.055278,49.955816,0.001174
0.55,0.153850,0.015768,0.111247,0.012990,45.044012,0.065132,44.433594,0.022029
0.60,0.146225,0.018759,0.102986,0.014058,39.228121,0.066479,39.747743,0.041031
0.65,0.151751,0.017991,0.112137,0.013678,34.776905,0.065384,34.621354,0.047797
0.70,0.135930,0.015935,0.096865,0.010891,29.353181,0.066254,29.888412,0.001796
0.75,0.074423,0.013126,0.056535,0.009395,24.505623,0.064147,24.811675,0.055336
0.80,0.119557,0.013805,0.082168,0.010217,19.476685,0.060821,19.840278,0.002376
0.85,0.140331,0.013313,0.096676,0.009517,14.300526,0.062590,14.841450,0.054813
0.90,0.112732,0.010817,0.077518,0.007736,9.546988,0.059188,9.730642,0.004294


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.120016,0.016049,0.091854,0.014517,100.000000,0.000000,100.000000,0.000000
0.05,0.117737,0.011134,0.083396,0.007478,95.377071,0.069863,94.299998,0.037555
0.10,0.118091,0.013740,0.086344,0.011177,90.845339,0.065701,89.088889,0.042902
0.15,0.199698,0.013717,0.129734,0.010648,85.159874,0.068852,84.388890,0.024338
0.20,0.194701,0.014824,0.131271,0.013009,80.504357,0.061834,79.288888,0.053602
0.25,0.222694,0.013207,0.139718,0.008886,75.222395,0.058818,74.444443,0.000000
0.30,0.151840,0.011384,0.097028,0.006825,70.136285,0.060915,69.400000,0.055656
0.35,0.188993,0.015670,0.126771,0.011826,64.997891,0.059936,64.444447,0.000000
0.40,0.177770,0.015121,0.119788,0.011567,59.859334,0.063712,59.644446,0.052092
0.45,0.173101,0.014734,0.113793,0.010718,54.986447,0.064693,54.444444,0.000000
0.50,0.207821,0.017681,0.139642,0.013577,49.464294,0.056342,50.000000,0.000000
0.55,0.178305,0.013442,0.120615,0.009958,44.933959,0.065810,44.488889,0.021883
0.60,0.222013,0.016979,0.155752,0.013325,39.080515,0.068012,39.822223,0.040939
0.65,0.204888,0.015196,0.144397,0.012395,34.600020,0.065958,34.711112,0.047693
0.70,0.190612,0.014974,0.135914,0.011747,29.135313,0.068502,29.999610,0.000206
0.75,0.178124,0.013861,0.125075,0.010559,24.313554,0.065221,24.921051,0.055301
0.80,0.178508,0.012837,0.127720,0.008481,19.857714,0.116212,19.729427,0.047482
0.85,0.128568,0.008898,0.089679,0.005954,15.535616,0.110705,14.296138,0.074704
0.90,0.014421,0.001672,0.014135,0.001571,11.076288,0.081068,8.963064,0.027185


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.070819,0.003221,0.054728,0.001750,94.184094,0.063104,94.911110,0.055116
0.10,0.073459,0.004187,0.056628,0.002680,89.073232,0.070039,89.999998,0.000000
0.15,0.072415,0.004247,0.054901,0.002154,83.575732,0.066369,85.222221,0.051174
0.20,0.066902,0.002715,0.051951,0.001633,78.689511,0.066148,80.244445,0.046259
0.25,0.066058,0.002546,0.051688,0.001610,73.089475,0.077326,75.555557,0.000000
0.30,0.070456,0.003424,0.054430,0.001991,67.938556,0.064129,70.577778,0.055791
0.35,0.072241,0.004029,0.057099,0.003263,62.864970,0.084333,65.555555,0.000000
0.40,0.074670,0.005312,0.057929,0.003796,57.284595,0.080889,61.000000,0.033501
0.45,0.183510,0.016256,0.144483,0.014991,52.513525,0.065038,55.777780,0.044668
0.50,0.177969,0.014532,0.127782,0.012126,47.307814,0.082130,51.133336,0.015634
0.55,0.201087,0.018240,0.136787,0.013516,41.515014,0.076412,46.333334,0.051174
0.60,0.206311,0.017436,0.141902,0.013142,36.450865,0.089807,41.222223,0.033501
0.65,0.207614,0.012899,0.148824,0.010693,31.008543,0.102118,36.600001,0.026520
0.70,0.205555,0.013792,0.147500,0.011130,26.250806,0.075887,31.588890,0.055286
0.75,0.168766,0.013688,0.111896,0.009278,20.801766,0.101471,26.777779,0.033501
0.80,0.150762,0.011519,0.105324,0.007865,15.628382,0.083197,21.922222,0.052032
0.85,0.129872,0.010391,0.088462,0.006246,10.310927,0.083474,17.011112,0.051647
0.90,0.102698,0.008035,0.078394,0.005509,5.078559,0.094880,12.133333,0.051611


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.120016,0.016049,0.091854,0.014517,100.000000,0.000000,100.000000,0.000000
0.05,0.108969,0.010656,0.078017,0.006958,95.377071,0.069863,94.299998,0.037555
0.10,0.108913,0.010746,0.077515,0.006853,90.845339,0.065701,89.088889,0.042902
0.15,0.119614,0.014044,0.087497,0.010991,85.159874,0.068852,84.388890,0.024338
0.20,0.116577,0.013534,0.087494,0.011424,80.504357,0.061834,79.288888,0.053602
0.25,0.148858,0.010793,0.099433,0.006863,75.222395,0.058818,74.444443,0.000000
0.30,0.181133,0.019014,0.131705,0.016358,70.136285,0.060915,69.400000,0.055656
0.35,0.189550,0.014783,0.123963,0.012131,64.997891,0.059936,64.444447,0.000000
0.40,0.194351,0.013913,0.125928,0.010445,59.859334,0.063712,59.644446,0.052092
0.45,0.207431,0.013305,0.127446,0.010510,54.986447,0.064693,54.444444,0.000000
0.50,0.212291,0.011551,0.130421,0.008320,49.464294,0.056342,50.000000,0.000000
0.55,0.202936,0.011817,0.124386,0.008618,44.933959,0.065810,44.488889,0.021883
0.60,0.185563,0.011743,0.125384,0.007821,39.080515,0.068012,39.822223,0.040939
0.65,0.099710,0.014849,0.065182,0.009705,34.600020,0.065958,34.711112,0.047693
0.70,0.073972,0.013760,0.051078,0.009062,29.134214,0.068659,30.000001,0.000000
0.75,0.058871,0.010411,0.039320,0.006448,24.245907,0.066118,24.944445,0.055556
0.80,0.230412,0.014380,0.158555,0.010215,19.166333,0.063119,20.000000,0.000000
0.85,0.252145,0.015797,0.180040,0.011390,13.906076,0.068855,15.044445,0.055656
0.90,0.205355,0.016002,0.144710,0.010781,9.023013,0.063573,10.000000,0.000000


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.05,0.460195,0.042710,0.436013,0.043088,95.327588,0.059107,94.266736,0.011202
0.10,0.536440,0.044462,0.520431,0.045173,90.559074,0.069677,89.226566,0.055608
0.15,0.619883,0.038141,0.581363,0.039818,85.813656,0.059563,84.073618,0.003762
0.20,0.550422,0.038233,0.500974,0.038628,80.007679,0.059016,79.530050,0.004809
0.25,0.597551,0.030938,0.533328,0.032300,75.349017,0.061298,74.369732,0.055409
0.30,0.549613,0.029328,0.486882,0.029477,70.247626,0.061563,69.340708,0.005944
0.35,0.495062,0.026115,0.397308,0.024323,64.643380,0.066715,64.672052,0.036394
0.40,0.466890,0.025029,0.375831,0.022671,59.884398,0.069667,59.635415,0.056325
0.45,0.415800,0.023516,0.312183,0.019332,54.790269,0.063346,54.576631,0.008136
0.50,0.427401,0.022637,0.312696,0.018229,49.462178,0.057827,50.017613,0.009068
0.55,0.368142,0.020670,0.248820,0.014663,44.736223,0.061655,44.552171,0.045388
0.60,0.377588,0.020299,0.241884,0.012754,39.103239,0.066382,39.764131,0.010166
0.65,0.399091,0.018766,0.251466,0.012139,34.290886,0.062386,34.841731,0.051950
0.70,0.310316,0.021059,0.199538,0.013732,29.558446,0.059863,29.736130,0.046203
0.75,0.308502,0.021603,0.196963,0.013751,24.445174,0.059677,24.870348,0.011678
0.80,0.201888,0.019925,0.122910,0.012142,19.247344,0.063772,19.942767,0.049199
0.85,0.168763,0.017148,0.106108,0.010550,14.724326,0.055900,14.550474,0.030649
0.90,0.238489,0.018014,0.152283,0.011397,9.500235,0.058044,9.737594,0.012276


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.130233,0.019298,0.104468,0.017823,100.000000,0.000000,100.000000,0.000000
0.05,0.169765,0.025067,0.146053,0.024454,95.132752,0.060765,94.369967,0.011229
0.10,0.227896,0.029403,0.190171,0.027641,90.272213,0.068526,89.380062,0.056150
0.15,0.264660,0.028488,0.216487,0.026151,85.456337,0.058821,84.264952,0.000453
0.20,0.377101,0.030085,0.301889,0.027510,79.569665,0.060818,79.765419,0.000684
0.25,0.446612,0.024595,0.331530,0.023646,74.852049,0.060500,74.637377,0.056025
0.30,0.432783,0.027954,0.331170,0.026225,69.686610,0.061035,69.643229,0.000826
0.35,0.460193,0.024894,0.345872,0.021478,64.003726,0.064521,65.017527,0.035527
0.40,0.451861,0.021073,0.324636,0.016774,59.170197,0.069630,60.021565,0.056155
0.45,0.425336,0.021600,0.301302,0.016691,53.982115,0.065073,55.013021,0.001459
0.50,0.404189,0.020100,0.278785,0.014953,48.553751,0.065029,50.507637,0.001638
0.55,0.394868,0.018074,0.267075,0.013394,43.739535,0.064056,45.089829,0.044157
0.60,0.361942,0.020170,0.232229,0.014060,37.993252,0.076825,40.360809,0.002278
0.65,0.338780,0.019295,0.216416,0.012629,33.078227,0.067437,35.493504,0.051811
0.70,0.324388,0.020024,0.210333,0.013031,28.235244,0.067521,30.446717,0.047404
0.75,0.316656,0.020497,0.202380,0.012988,23.023008,0.070232,25.635417,0.004201
0.80,0.272556,0.019562,0.160811,0.011105,17.715948,0.070353,20.766854,0.049364
0.85,0.256613,0.020315,0.156755,0.012372,13.109156,0.062288,15.420646,0.030873
0.90,0.159952,0.016484,0.097546,0.009945,7.841215,0.064998,10.632637,0.009443


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.130233,0.019298,0.104468,0.017823,100.000000,0.000000,100.000000,0.000000
0.05,0.263565,0.024135,0.192404,0.020744,95.131129,0.060833,94.370787,0.011236
0.10,0.318703,0.025506,0.223771,0.021625,90.268409,0.068509,89.382023,0.056180
0.15,0.301377,0.024326,0.208090,0.020261,85.447208,0.058908,84.269661,0.000001
0.20,0.379582,0.020370,0.265591,0.017433,79.550390,0.060929,79.775280,0.000000
0.25,0.386323,0.021164,0.256176,0.017526,74.823978,0.060648,74.651685,0.056055
0.30,0.379544,0.019747,0.252500,0.015816,69.648112,0.061141,69.662921,0.000000
0.35,0.418127,0.022565,0.285344,0.017220,63.950015,0.064805,65.044945,0.035333
0.40,0.410514,0.020874,0.299414,0.017130,59.102745,0.070575,60.056179,0.056180
0.45,0.388094,0.021512,0.289301,0.017559,53.898626,0.066258,55.056178,0.000000
0.50,0.374009,0.020113,0.283861,0.016937,48.449340,0.067173,50.561797,0.000000
0.55,0.362149,0.020342,0.250439,0.015410,43.610118,0.066034,45.157304,0.044301
0.60,0.349601,0.018284,0.243308,0.014241,37.823325,0.080508,40.449438,0.000000
0.65,0.354818,0.019416,0.232917,0.013172,32.861657,0.070588,35.606742,0.052227
0.70,0.374574,0.017828,0.240270,0.012134,27.950553,0.073046,30.595505,0.047523
0.75,0.369013,0.018133,0.231924,0.012067,22.627962,0.079001,25.841087,0.000637
0.80,0.291942,0.016092,0.187197,0.010149,17.928292,0.128130,20.754594,0.075983
0.85,0.199085,0.014855,0.139631,0.009811,14.965328,0.183659,14.636500,0.102638
0.90,0.092744,0.011246,0.068904,0.007937,10.719192,0.094685,9.163886,0.055590


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.128220,0.018439,0.101790,0.017197,100.000000,0.000000,100.000000,0.000000
0.10,0.110611,0.011776,0.080741,0.008372,88.991625,0.069877,90.022474,0.036696
0.20,0.102702,0.011184,0.077584,0.008442,77.664072,0.072914,80.797751,0.032317
0.30,0.114424,0.012521,0.086933,0.009464,67.519921,0.081345,70.797754,0.011236
0.40,0.131759,0.015835,0.097898,0.011732,56.419360,0.080338,61.528087,0.048229
0.50,0.273053,0.021091,0.213256,0.016574,46.286098,0.099650,51.730337,0.022129
0.60,0.241173,0.018694,0.167854,0.013203,35.223383,0.090069,41.910111,0.051749
0.70,0.206620,0.019432,0.130273,0.012111,24.485931,0.120576,32.471911,0.043736
0.80,0.173162,0.016002,0.110036,0.009650,14.035166,0.105452,22.786517,0.050703
0.90,0.188539,0.017851,0.120847,0.011492,3.028090,0.131697,13.247191,0.048689


==> data/rouge_leakage/normal_defense_fair/system_instructions_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.130233,0.019298,0.104468,0.017823,100.000000,0.000000,100.000000,0.000000
0.05,0.124915,0.018863,0.101233,0.017601,95.131130,0.060833,94.370786,0.011236
0.10,0.124252,0.018043,0.099944,0.016922,90.268408,0.068509,89.382025,0.056180
0.15,0.132315,0.019653,0.108477,0.018366,85.447208,0.058908,84.269664,0.000001
0.20,0.166693,0.019323,0.129888,0.017452,79.550389,0.060929,79.775284,0.000001
0.25,0.180198,0.021077,0.138159,0.018748,74.823978,0.060648,74.651685,0.056055
0.30,0.174902,0.019256,0.128800,0.016427,69.648113,0.061141,69.662924,0.000000
0.35,0.155559,0.015836,0.110822,0.011983,63.950015,0.064805,65.044946,0.035333
0.40,0.213262,0.014626,0.144526,0.010956,59.102745,0.070575,60.056178,0.056180
0.45,0.268257,0.016937,0.173759,0.013017,53.898626,0.066258,55.056179,0.000000
0.50,0.317055,0.017085,0.188298,0.013534,48.449340,0.067173,50.561798,0.000000
0.55,0.341631,0.017218,0.205359,0.012208,43.610119,0.066034,45.157304,0.044301
0.60,0.336183,0.016326,0.206200,0.012226,37.823324,0.080508,40.449438,0.000000
0.65,0.343826,0.017238,0.209513,0.011607,32.861656,0.070588,35.606741,0.052227
0.70,0.408087,0.018257,0.268138,0.012860,27.950553,0.073046,30.595505,0.047523
0.75,0.415233,0.018341,0.279559,0.013087,22.625690,0.079659,25.841761,0.000461
0.80,0.369078,0.017454,0.237036,0.011602,17.175771,0.081295,21.048220,0.049341
0.85,0.345019,0.016221,0.221191,0.010181,12.385497,0.075826,15.797987,0.030703
0.90,0.310909,0.019026,0.198102,0.011625,6.828264,0.086571,11.162453,0.005952


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.321034,0.037495,0.321034,0.037495,92.485176,0.080121,95.756901,0.039516
0.10,0.351552,0.039422,0.351552,0.039422,85.899347,0.125368,91.591449,0.068273
0.15,0.399138,0.040960,0.396379,0.040967,79.396127,0.165456,87.405078,0.095766
0.20,0.434655,0.042162,0.430517,0.042229,72.926691,0.204501,83.112717,0.116076
0.25,0.312586,0.036030,0.311034,0.036068,66.982146,0.241097,78.864323,0.137806
0.30,0.235517,0.027353,0.232069,0.027366,60.709209,0.268183,74.318446,0.157780
0.35,0.198793,0.021088,0.194138,0.020476,54.887128,0.298111,69.878082,0.175758
0.40,0.241207,0.022344,0.236897,0.022263,49.127409,0.312694,65.405208,0.187126
0.45,0.251552,0.020125,0.247931,0.019950,43.307363,0.320657,60.730772,0.197774
0.50,0.256552,0.019672,0.251724,0.019569,37.887800,0.328620,56.246050,0.203517
0.55,0.196207,0.016011,0.187069,0.015330,32.219684,0.338023,51.348785,0.205861
0.60,0.196379,0.015229,0.181034,0.013218,26.860136,0.333382,46.653993,0.204670
0.65,0.134655,0.007936,0.125000,0.006089,21.467471,0.322920,41.803863,0.198037
0.70,0.136724,0.008731,0.124828,0.005182,16.265382,0.299941,36.973004,0.189275


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.254483,0.032501,0.253966,0.032474,100.000000,0.000000,100.000000,0.000000
0.05,0.280862,0.034818,0.280345,0.034797,99.313010,0.021531,92.051432,0.055471
0.10,0.324828,0.037960,0.324310,0.037947,97.912987,0.054801,85.069011,0.092788
0.15,0.344828,0.039067,0.344483,0.039086,96.015138,0.093949,78.406381,0.114402
0.20,0.371552,0.040282,0.371207,0.040265,93.496102,0.134239,71.992448,0.130421
0.25,0.366552,0.039522,0.366379,0.039532,90.731644,0.169868,66.040929,0.140798
0.30,0.388103,0.039233,0.387069,0.039119,87.325758,0.215148,59.995573,0.138698
0.35,0.394138,0.038537,0.391724,0.038242,83.553319,0.255314,54.484722,0.131547
0.40,0.385517,0.033354,0.370517,0.032232,79.097909,0.291818,49.342188,0.119888
0.45,0.357931,0.031529,0.337414,0.029877,73.840638,0.324515,44.410156,0.101189
0.50,0.271897,0.027621,0.252586,0.025712,68.058719,0.338156,40.149306,0.080348
0.55,0.232586,0.025548,0.212931,0.022801,60.806718,0.314699,36.103255,0.060352
0.60,0.205690,0.022591,0.184138,0.019350,53.208453,0.278592,32.607943,0.048223
0.65,0.127414,0.017791,0.110000,0.014345,44.507129,0.219382,29.507118,0.036090
0.70,0.144138,0.015843,0.121379,0.011693,35.128168,0.138099,26.879774,0.032558


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.290345,0.035337,0.289828,0.035318,99.768316,0.013563,91.781293,0.066929
0.10,0.286897,0.034503,0.285862,0.034518,99.393766,0.031634,84.194792,0.133772
0.15,0.347414,0.038353,0.346207,0.038355,98.835505,0.053919,76.749349,0.190205
0.20,0.365690,0.037535,0.364310,0.037522,98.028815,0.082616,69.352474,0.243794
0.25,0.380345,0.035451,0.375345,0.034981,96.982956,0.116142,62.432509,0.285204
0.30,0.342414,0.031744,0.333793,0.031175,95.452522,0.164099,55.338151,0.313180
0.35,0.276724,0.026381,0.263793,0.025376,93.325129,0.226766,48.935547,0.322405
0.40,0.254828,0.022503,0.237586,0.021288,90.263836,0.302046,43.078863,0.309469
0.45,0.218966,0.019523,0.200172,0.017266,85.783374,0.395460,37.826910,0.260996
0.50,0.200690,0.016136,0.179828,0.014250,79.768012,0.479168,33.816276,0.192040
0.55,0.146379,0.008568,0.128966,0.005681,71.195775,0.481188,30.545399,0.141739
0.60,0.143621,0.009306,0.126897,0.006628,61.594149,0.406853,28.118924,0.115157
0.65,0.138103,0.007317,0.125172,0.005361,50.994373,0.355897,26.094401,0.071325
0.70,0.121724,0.006790,0.111897,0.004811,39.367649,0.308342,24.754254,0.051449


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.119310,0.002434,0.117241,0.002108,100.000000,0.000000,91.644443,0.074878
0.10,0.118793,0.002486,0.117069,0.002098,100.000000,0.000000,83.833333,0.155840
0.15,0.120517,0.003016,0.116552,0.002390,100.000000,0.000000,76.055555,0.230148
0.20,0.123276,0.004059,0.117414,0.002459,100.000000,0.000000,68.177778,0.311287
0.25,0.126724,0.004581,0.117069,0.002479,100.000000,0.000000,60.633334,0.386921
0.30,0.131897,0.006876,0.119828,0.003908,100.000000,0.000000,52.622223,0.464347
0.35,0.138276,0.007449,0.119828,0.003671,100.000000,0.000000,44.944445,0.543270
0.40,0.130862,0.006608,0.113276,0.004095,99.753982,0.098945,37.500001,0.565759
0.45,0.150690,0.007371,0.121034,0.003700,98.263096,0.406708,30.855557,0.439324
0.50,0.146724,0.006537,0.120000,0.003788,93.246961,0.775808,26.777779,0.204391
0.55,0.130172,0.005382,0.117931,0.003506,81.273202,0.895679,25.555557,0.000000
0.60,0.128276,0.005675,0.117414,0.003841,66.878130,0.661633,25.555557,0.000000
0.65,0.124655,0.005641,0.116724,0.004092,52.165473,0.431280,25.555557,0.000000
0.70,0.125517,0.005106,0.117414,0.003841,37.665896,0.196885,25.555557,0.000000


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.273276,0.034016,0.272759,0.033994,100.000000,0.000000,100.000000,0.000000
0.05,0.264310,0.033208,0.263793,0.033184,98.926391,0.098567,92.345139,0.056948
0.10,0.272586,0.033890,0.272241,0.033904,97.106575,0.190203,85.661806,0.095119
0.15,0.277586,0.034118,0.276897,0.034024,94.525365,0.271681,79.413889,0.131085
0.20,0.274138,0.032068,0.271897,0.032046,91.083545,0.346714,73.535070,0.155038
0.25,0.271897,0.031070,0.268448,0.030797,87.008908,0.414224,68.325694,0.176982
0.30,0.240000,0.026801,0.231379,0.025617,82.113066,0.447713,63.068750,0.207543
0.35,0.198103,0.022499,0.191724,0.021557,77.136274,0.493147,58.200000,0.223129
0.40,0.181724,0.019065,0.173276,0.017548,71.591568,0.517498,53.618750,0.231974
0.45,0.187586,0.017724,0.171379,0.014709,65.301831,0.519652,49.209722,0.245287
0.50,0.180690,0.015688,0.164138,0.012887,58.808583,0.523574,45.310069,0.246941
0.55,0.155345,0.012254,0.136207,0.008687,51.380186,0.499212,41.339236,0.245573
0.60,0.169828,0.012475,0.148793,0.009292,43.943084,0.447885,37.739583,0.234870
0.65,0.145345,0.011247,0.123621,0.007589,36.012582,0.381654,34.216667,0.212868
0.70,0.148103,0.011567,0.116552,0.006996,27.515045,0.274127,31.072222,0.171956


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.140517,0.010504,0.125000,0.006495,100.000000,0.000000,100.000000,0.000000
0.05,0.131034,0.005556,0.119655,0.003583,93.784256,0.073863,95.134130,0.054657
0.10,0.140000,0.007291,0.124828,0.004013,87.286593,0.111575,90.960615,0.084911
0.15,0.160517,0.015533,0.153621,0.014400,80.735346,0.149341,86.892264,0.115345
0.20,0.147241,0.013279,0.142414,0.011944,74.016010,0.185735,82.712137,0.140532
0.25,0.137759,0.011700,0.135862,0.010883,67.752330,0.207562,78.615665,0.162161
0.30,0.140345,0.011624,0.138793,0.010660,61.225262,0.229182,74.300503,0.180598
0.35,0.125862,0.005531,0.124483,0.004156,54.853095,0.253532,70.124766,0.191751
0.40,0.129138,0.006477,0.128621,0.006094,48.673634,0.264169,65.897910,0.203827
0.45,0.125690,0.005000,0.125690,0.005000,42.315756,0.271318,61.529553,0.210339
0.50,0.124310,0.003621,0.123621,0.002931,36.226571,0.276198,57.385797,0.209764
0.55,0.120690,0.000000,0.120690,0.000000,30.086055,0.270135,52.688553,0.217051
0.60,0.120690,0.000000,0.120690,0.000000,24.357129,0.260844,48.164677,0.214862
0.65,0.120862,0.000172,0.120862,0.000172,18.744319,0.239344,43.471618,0.210411
0.70,0.125000,0.004310,0.123103,0.002414,13.448621,0.220461,38.681882,0.203074


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.139655,0.010022,0.124655,0.006361,100.000000,0.000000,100.000000,0.000000
0.05,0.150517,0.013326,0.134828,0.010378,99.274784,0.027488,92.035493,0.054085
0.10,0.139310,0.009908,0.124138,0.006082,97.995087,0.059503,84.953799,0.095238
0.15,0.144310,0.010942,0.126034,0.006356,96.124756,0.095362,78.304337,0.118468
0.20,0.150172,0.012049,0.130690,0.007065,93.638753,0.131683,71.804747,0.133799
0.25,0.170000,0.017881,0.148276,0.014646,90.773801,0.171687,65.850187,0.140241
0.30,0.150345,0.013576,0.135172,0.010689,87.187728,0.214199,59.948150,0.142032
0.35,0.144828,0.012946,0.133793,0.010104,82.939659,0.244306,54.649052,0.129009
0.40,0.139483,0.010927,0.131034,0.009251,78.105448,0.270927,49.710528,0.117863
0.45,0.139655,0.011391,0.127586,0.007811,72.366907,0.281810,45.036107,0.099446
0.50,0.142586,0.010684,0.130000,0.007535,66.152353,0.280272,40.994558,0.083444
0.55,0.139483,0.011337,0.125517,0.007389,58.676223,0.249106,37.016942,0.068027
0.60,0.135000,0.008643,0.122931,0.005925,50.894852,0.212745,33.607912,0.054869
0.65,0.129655,0.007451,0.117414,0.004602,42.184906,0.155603,30.589068,0.041889
0.70,0.134828,0.009167,0.121379,0.005609,32.751550,0.089196,28.023525,0.029938


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.140517,0.010504,0.125000,0.006495,100.000000,0.000000,100.000000,0.000000
0.05,0.140862,0.010065,0.126207,0.006228,99.840176,0.009771,91.693352,0.069493
0.10,0.138448,0.009098,0.123621,0.005799,99.565076,0.026746,84.012114,0.139236
0.15,0.142241,0.012021,0.127586,0.009516,99.152912,0.050014,76.509568,0.196071
0.20,0.145862,0.010675,0.126552,0.006063,98.519792,0.082540,68.944611,0.245414
0.25,0.148966,0.011059,0.126897,0.006303,97.635984,0.126389,61.864641,0.283414
0.30,0.149483,0.010693,0.127931,0.006152,96.284901,0.187097,54.717521,0.310987
0.35,0.153621,0.011206,0.130345,0.005888,94.300458,0.271629,48.213424,0.301949
0.40,0.152241,0.010727,0.129828,0.006264,91.175650,0.378399,42.436301,0.267458
0.45,0.156379,0.011066,0.131379,0.006408,86.124361,0.497872,37.546846,0.193522
0.50,0.148966,0.011425,0.123966,0.006939,78.933953,0.556304,34.143492,0.133267
0.55,0.150172,0.011199,0.124483,0.006537,68.890861,0.478428,31.554483,0.104325
0.60,0.183276,0.012948,0.141552,0.007843,58.461407,0.379823,29.568908,0.081245
0.65,0.174828,0.014479,0.135172,0.008777,46.812745,0.277814,28.161136,0.046045
0.70,0.183276,0.013933,0.147069,0.008693,34.996980,0.322973,27.040877,0.101932


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.140517,0.010504,0.125000,0.006495,100.000000,0.000000,100.000000,0.000000
0.05,0.143621,0.010234,0.126552,0.006726,100.000000,0.000000,91.595508,0.075719
0.10,0.144483,0.009076,0.124310,0.004645,100.000000,0.000000,83.741571,0.157656
0.15,0.133793,0.007401,0.117759,0.004364,100.000000,0.000000,75.977528,0.233502
0.20,0.145345,0.008362,0.118966,0.004983,100.000000,0.000000,68.011237,0.310681
0.25,0.151724,0.009070,0.122759,0.005331,100.000000,0.000000,60.370786,0.388850
0.30,0.154138,0.009506,0.122241,0.005706,100.000000,0.000000,52.370786,0.472373
0.35,0.156897,0.009810,0.120862,0.005681,100.000000,0.000000,44.617978,0.546097
0.40,0.161897,0.010122,0.123276,0.005718,99.570012,0.145509,37.303371,0.536367
0.45,0.165690,0.010263,0.120345,0.005567,97.562743,0.476109,31.000000,0.376263
0.50,0.155517,0.010563,0.115862,0.006530,91.240757,0.825388,27.606741,0.129992
0.55,0.163621,0.013309,0.120690,0.007815,77.839080,0.798928,26.966292,0.000000
0.60,0.154828,0.011920,0.119483,0.006941,63.574446,0.581193,26.966292,0.000000
0.65,0.153621,0.011158,0.123448,0.006492,49.089341,0.349521,26.966292,0.000000
0.70,0.143276,0.010969,0.117241,0.006589,34.744315,0.122771,26.966292,0.000000


==> data/rouge_leakage/normal_defense_forced_defense_tokens/defense_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.140517,0.010504,0.125000,0.006495,100.000000,0.000000,100.000000,0.000000
0.05,0.139138,0.009855,0.123966,0.005971,98.809142,0.074295,92.304542,0.059657
0.10,0.140517,0.009855,0.126034,0.006304,96.962530,0.137419,85.533240,0.109393
0.15,0.135690,0.008392,0.121724,0.005033,94.631858,0.186347,79.107679,0.157193
0.20,0.136207,0.008793,0.122931,0.005428,91.790136,0.243554,72.782303,0.184121
0.25,0.137414,0.009026,0.125000,0.006054,88.711241,0.293855,66.916433,0.213625
0.30,0.138103,0.009359,0.123103,0.005117,84.974123,0.334430,61.066011,0.241423
0.35,0.139310,0.008943,0.122586,0.004739,80.818079,0.369896,55.702247,0.246276
0.40,0.146034,0.010387,0.127241,0.005544,76.060025,0.405808,50.744382,0.243829
0.45,0.140690,0.008360,0.126207,0.004662,70.281045,0.422691,46.127809,0.229649
0.50,0.146897,0.010288,0.129483,0.005914,63.728964,0.413303,42.292135,0.214147
0.55,0.154655,0.011966,0.136379,0.007137,55.470213,0.386080,38.747894,0.194214
0.60,0.152586,0.010527,0.131207,0.006290,46.956653,0.334322,35.734082,0.175953
0.65,0.173276,0.014018,0.141552,0.008191,37.981296,0.279800,32.861657,0.151521
0.70,0.183276,0.015203,0.145690,0.009075,28.841806,0.230548,30.147706,0.126635


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.126268,0.011839,0.086751,0.007758,92.485176,0.080121,95.756901,0.039516
0.10,0.134857,0.012514,0.091128,0.007846,85.899347,0.125368,91.591449,0.068273
0.15,0.148947,0.013214,0.098274,0.008184,79.396127,0.165456,87.405078,0.095766
0.20,0.165447,0.014561,0.106237,0.008777,72.926691,0.204501,83.112717,0.116076
0.25,0.133208,0.012659,0.086219,0.007714,66.982146,0.241097,78.864323,0.137806
0.30,0.113852,0.010768,0.073675,0.006587,60.709209,0.268183,74.318446,0.157780
0.35,0.099558,0.008926,0.066944,0.005075,54.887128,0.298111,69.878082,0.175758
0.40,0.118142,0.009834,0.073527,0.005846,49.127409,0.312694,65.405208,0.187126
0.45,0.130770,0.010344,0.074851,0.004619,43.307363,0.320657,60.730772,0.197774
0.50,0.130775,0.009619,0.077840,0.005721,37.887800,0.328620,56.246050,0.203517
0.55,0.117018,0.009488,0.078989,0.005863,32.219684,0.338023,51.348785,0.205861
0.60,0.120818,0.009732,0.084147,0.006296,26.860136,0.333382,46.653993,0.204670
0.65,0.093624,0.007670,0.073781,0.005402,21.467471,0.322920,41.803863,0.198037
0.70,0.095762,0.010045,0.071466,0.006269,16.265382,0.299941,36.973004,0.189275


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.120016,0.016049,0.091854,0.014517,100.000000,0.000000,100.000000,0.000000
0.05,0.128170,0.016481,0.097453,0.014770,99.313010,0.021531,92.051432,0.055471
0.10,0.139959,0.016881,0.103648,0.014876,97.912987,0.054801,85.069011,0.092788
0.15,0.137041,0.014617,0.096959,0.011811,96.015138,0.093949,78.406381,0.114402
0.20,0.149820,0.015874,0.106232,0.012832,93.496102,0.134239,71.992448,0.130421
0.25,0.145418,0.015003,0.101123,0.011904,90.731644,0.169868,66.040929,0.140798
0.30,0.153296,0.014772,0.105429,0.011266,87.325758,0.215148,59.995573,0.138698
0.35,0.154962,0.013807,0.102553,0.008780,83.553319,0.255314,54.484722,0.131547
0.40,0.166107,0.012938,0.104753,0.008398,79.097909,0.291818,49.342188,0.119888
0.45,0.214434,0.019276,0.153917,0.016139,73.840638,0.324515,44.410156,0.101189
0.50,0.207763,0.021139,0.161002,0.018243,68.058719,0.338156,40.149306,0.080348
0.55,0.178782,0.022418,0.143092,0.020088,60.806718,0.314699,36.103255,0.060352
0.60,0.170504,0.020655,0.124637,0.016174,53.208453,0.278592,32.607943,0.048223
0.65,0.091912,0.015286,0.066646,0.010620,44.507129,0.219382,29.507118,0.036090
0.70,0.118877,0.016027,0.088135,0.011403,35.128168,0.138099,26.879774,0.032558


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.129312,0.016300,0.097398,0.014634,99.768316,0.013563,91.781293,0.066929
0.10,0.123440,0.013277,0.088745,0.010593,99.393766,0.031634,84.194792,0.133772
0.15,0.155231,0.018491,0.113674,0.016505,98.835505,0.053919,76.749349,0.190205
0.20,0.172457,0.020550,0.126833,0.018837,98.028815,0.082616,69.352474,0.243794
0.25,0.184931,0.019125,0.127521,0.016404,96.982956,0.116142,62.432509,0.285204
0.30,0.197994,0.022627,0.147058,0.021156,95.452522,0.164099,55.338151,0.313180
0.35,0.235923,0.028588,0.195419,0.028420,93.325129,0.226766,48.935547,0.322405
0.40,0.237605,0.027151,0.191899,0.026514,90.263836,0.302046,43.078863,0.309469
0.45,0.246542,0.028499,0.208012,0.027302,85.783374,0.395460,37.826910,0.260996
0.50,0.237312,0.022641,0.194930,0.022027,79.768012,0.479168,33.816276,0.192040
0.55,0.192557,0.018737,0.160426,0.017729,71.195775,0.481188,30.545399,0.141739
0.60,0.176135,0.017696,0.144704,0.016401,61.594149,0.406853,28.118924,0.115157
0.65,0.143579,0.015130,0.114231,0.012843,50.994373,0.355897,26.094401,0.071325
0.70,0.112766,0.010753,0.087206,0.008904,39.367649,0.308342,24.754254,0.051449


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.086684,0.013332,0.071729,0.013410,100.000000,0.000000,91.644443,0.074878
0.10,0.086337,0.013322,0.071967,0.013397,100.000000,0.000000,83.833333,0.155840
0.15,0.114263,0.020564,0.099545,0.020816,100.000000,0.000000,76.055555,0.230148
0.20,0.116749,0.019510,0.100961,0.019613,100.000000,0.000000,68.177778,0.311287
0.25,0.147696,0.024794,0.130161,0.024692,100.000000,0.000000,60.633334,0.386921
0.30,0.172810,0.028706,0.158602,0.029054,100.000000,0.000000,52.622223,0.464347
0.35,0.221499,0.033706,0.207163,0.034048,100.000000,0.000000,44.944445,0.543270
0.40,0.257925,0.035724,0.242238,0.036292,99.753982,0.098945,37.500001,0.565759
0.45,0.342743,0.039884,0.326806,0.040365,98.263096,0.406708,30.855557,0.439324
0.50,0.343359,0.040217,0.331732,0.040677,93.246961,0.775808,26.777779,0.204391
0.55,0.189881,0.026806,0.173060,0.026942,81.273202,0.895679,25.555557,0.000000
0.60,0.157803,0.017942,0.136379,0.017010,66.878130,0.661633,25.555557,0.000000
0.65,0.128346,0.013457,0.110218,0.012931,52.165473,0.431280,25.555557,0.000000
0.70,0.108195,0.011223,0.080591,0.007743,37.665896,0.196885,25.555557,0.000000


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/llama_3_8b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.125994,0.016336,0.096180,0.014709,100.000000,0.000000,100.000000,0.000000
0.05,0.110192,0.010772,0.077885,0.006952,98.926391,0.098567,92.345139,0.056948
0.10,0.113327,0.011077,0.079473,0.007064,97.106575,0.190203,85.661806,0.095119
0.15,0.115848,0.012008,0.083013,0.008716,94.525365,0.271681,79.413889,0.131085
0.20,0.140075,0.017562,0.107175,0.016010,91.083545,0.346714,73.535070,0.155038
0.25,0.150301,0.019293,0.116949,0.017756,87.008908,0.414224,68.325694,0.176982
0.30,0.148951,0.018943,0.114351,0.016659,82.113066,0.447713,63.068750,0.207543
0.35,0.115990,0.014580,0.086748,0.011901,77.136274,0.493147,58.200000,0.223129
0.40,0.124171,0.016296,0.097085,0.014068,71.591568,0.517498,53.618750,0.231974
0.45,0.138999,0.016516,0.106346,0.014848,65.301831,0.519652,49.209722,0.245287
0.50,0.145853,0.017004,0.115232,0.014893,58.808583,0.523574,45.310069,0.246941
0.55,0.141125,0.017379,0.113745,0.015307,51.380186,0.499212,41.339236,0.245573
0.60,0.140027,0.015720,0.108849,0.012963,43.943084,0.447885,37.739583,0.234870
0.65,0.134972,0.014025,0.102373,0.010671,36.012582,0.381654,34.216667,0.212868
0.70,0.147021,0.013826,0.107899,0.009498,27.515045,0.274127,31.072222,0.171956


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/qwen_2.5_14b_instruct/knorm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.127734,0.018437,0.101177,0.017238,100.000000,0.000000,100.000000,0.000000
0.05,0.161604,0.027273,0.145477,0.027359,93.784256,0.073863,95.134130,0.054657
0.10,0.160417,0.025840,0.145122,0.026038,87.286593,0.111575,90.960615,0.084911
0.15,0.122266,0.018541,0.101241,0.017010,80.735346,0.149341,86.892264,0.115345
0.20,0.100242,0.014562,0.080507,0.013306,74.016010,0.185735,82.712137,0.140532
0.25,0.091569,0.011823,0.074217,0.010271,67.752330,0.207562,78.615665,0.162161
0.30,0.081510,0.008067,0.063193,0.005690,61.225262,0.229182,74.300503,0.180598
0.35,0.071954,0.004750,0.056500,0.003364,54.853095,0.253532,70.124766,0.191751
0.40,0.074963,0.005505,0.058264,0.003777,48.673634,0.264169,65.897910,0.203827
0.45,0.070447,0.003233,0.055091,0.002085,42.315756,0.271318,61.529553,0.210339
0.50,0.069681,0.002796,0.054303,0.001482,36.226571,0.276198,57.385797,0.209764
0.55,0.068014,0.002286,0.053469,0.001304,30.086055,0.270135,52.688553,0.217051
0.60,0.068014,0.002286,0.053469,0.001304,24.357129,0.260844,48.164677,0.214862
0.65,0.068203,0.002284,0.053469,0.001304,18.744319,0.239344,43.471618,0.210411
0.70,0.070014,0.002915,0.053969,0.001384,13.448621,0.220461,38.681882,0.203074


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/qwen_2.5_14b_instruct/observed_attention_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.130207,0.018919,0.104179,0.017645,100.000000,0.000000,100.000000,0.000000
0.05,0.142152,0.021449,0.115955,0.020164,99.274784,0.027488,92.035493,0.054085
0.10,0.127792,0.017521,0.101676,0.016137,97.995087,0.059503,84.953799,0.095238
0.15,0.134933,0.018446,0.104796,0.016355,96.124756,0.095362,78.304337,0.118468
0.20,0.134260,0.018273,0.104349,0.016387,93.638753,0.131683,71.804747,0.133799
0.25,0.148407,0.019155,0.117238,0.016458,90.773801,0.171687,65.850187,0.140241
0.30,0.115992,0.012665,0.084914,0.009264,87.187728,0.214199,59.948150,0.142032
0.35,0.121901,0.016273,0.094641,0.013415,82.939659,0.244306,54.649052,0.129009
0.40,0.104676,0.011539,0.081131,0.008851,78.105448,0.270927,49.710528,0.117863
0.45,0.108997,0.013099,0.083060,0.009599,72.366907,0.281810,45.036107,0.099446
0.50,0.109348,0.012292,0.079436,0.007723,66.152353,0.280272,40.994558,0.083444
0.55,0.110314,0.012363,0.080538,0.007885,58.676223,0.249106,37.016942,0.068027
0.60,0.104339,0.009992,0.074873,0.006449,50.894852,0.212745,33.607912,0.054869
0.65,0.105420,0.010623,0.073926,0.006220,42.184906,0.155603,30.589068,0.041889
0.70,0.102401,0.011527,0.072833,0.006952,32.751550,0.089196,28.023525,0.029938


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/qwen_2.5_14b_instruct/snap_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.127734,0.018437,0.101177,0.017238,100.000000,0.000000,100.000000,0.000000
0.05,0.127548,0.018308,0.101687,0.017237,99.840176,0.009771,91.693352,0.069493
0.10,0.138321,0.020667,0.112507,0.019769,99.565076,0.026746,84.012114,0.139236
0.15,0.132219,0.019023,0.106705,0.018010,99.152912,0.050014,76.509568,0.196071
0.20,0.136331,0.018963,0.107260,0.017041,98.519792,0.082540,68.944611,0.245414
0.25,0.162138,0.023210,0.131748,0.021518,97.635984,0.126389,61.864641,0.283414
0.30,0.154782,0.021197,0.123127,0.019381,96.284901,0.187097,54.717521,0.310987
0.35,0.158769,0.021335,0.127625,0.019485,94.300458,0.271629,48.213424,0.301949
0.40,0.157032,0.020422,0.126577,0.018622,91.175650,0.378399,42.436301,0.267458
0.45,0.157425,0.018730,0.118754,0.014818,86.124361,0.497872,37.546846,0.193522
0.50,0.163539,0.020005,0.128825,0.017187,78.933953,0.556304,34.143492,0.133267
0.55,0.170707,0.019453,0.129874,0.015299,68.890861,0.478428,31.554483,0.104325
0.60,0.246585,0.024280,0.188386,0.019470,58.461407,0.379823,29.568908,0.081245
0.65,0.235736,0.023139,0.178231,0.017113,46.812745,0.277814,28.161136,0.046045
0.70,0.190097,0.018828,0.134208,0.012394,34.996980,0.322973,27.040877,0.101932


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/qwen_2.5_14b_instruct/streamingllm_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.127734,0.018437,0.101177,0.017238,100.000000,0.000000,100.000000,0.000000
0.05,0.140142,0.019502,0.108956,0.017790,100.000000,0.000000,91.595508,0.075719
0.10,0.162493,0.024110,0.134992,0.023180,100.000000,0.000000,83.741571,0.157656
0.15,0.161564,0.024909,0.139046,0.024241,100.000000,0.000000,75.977528,0.233502
0.20,0.275932,0.035542,0.252294,0.035563,100.000000,0.000000,68.011237,0.310681
0.25,0.268601,0.034792,0.244838,0.034742,100.000000,0.000000,60.370786,0.388850
0.30,0.292163,0.036376,0.266815,0.036263,100.000000,0.000000,52.370786,0.472373
0.35,0.342412,0.039438,0.320738,0.039433,100.000000,0.000000,44.617978,0.546097
0.40,0.348468,0.038981,0.324311,0.038903,99.570012,0.145509,37.303371,0.536367
0.45,0.409926,0.039556,0.383276,0.039647,97.562743,0.476109,31.000000,0.376263
0.50,0.348560,0.035622,0.319435,0.035088,91.240757,0.825388,27.606741,0.129992
0.55,0.287517,0.026685,0.240552,0.023280,77.839080,0.798928,26.966292,0.000000
0.60,0.250462,0.023040,0.203672,0.019022,63.574446,0.581193,26.966292,0.000000
0.65,0.191932,0.019253,0.149020,0.015259,49.089341,0.349521,26.966292,0.000000
0.70,0.152625,0.016953,0.111539,0.011906,34.744315,0.122771,26.966292,0.000000


==> data/rouge_leakage/normal_defense_forced_defense_tokens/system_instructions_similarity_scores/qwen_2.5_14b_instruct/tova_results.csv <==
compression_ratio,rouge1,rouge1_err,rougeL,rougeL_err,system_keep_pct,system_keep_pct_err,defense_keep_pct,defense_keep_pct_err
0.00,0.127734,0.018437,0.101177,0.017238,100.000000,0.000000,100.000000,0.000000
0.05,0.130310,0.019231,0.103695,0.017696,98.809142,0.074295,92.304542,0.059657
0.10,0.131519,0.019089,0.106952,0.017850,96.962530,0.137419,85.533240,0.109393
0.15,0.128385,0.018487,0.103420,0.017431,94.631858,0.186347,79.107679,0.157193
0.20,0.120583,0.016113,0.096206,0.014967,91.790136,0.243554,72.782303,0.184121
0.25,0.130328,0.019176,0.106725,0.018060,88.711241,0.293855,66.916433,0.213625
0.30,0.121981,0.016863,0.097221,0.015307,84.974123,0.334430,61.066011,0.241423
0.35,0.122927,0.015734,0.092225,0.012639,80.818079,0.369896,55.702247,0.246276
0.40,0.120575,0.015099,0.091500,0.012276,76.060025,0.405808,50.744382,0.243829
0.45,0.118454,0.014849,0.090039,0.011836,70.281045,0.422691,46.127809,0.229649
0.50,0.119996,0.015798,0.091957,0.012746,63.728964,0.413303,42.292135,0.214147
0.55,0.121482,0.014497,0.087173,0.009872,55.470213,0.386080,38.747894,0.194214
0.60,0.132455,0.015211,0.092755,0.009706,46.956653,0.334322,35.734082,0.175953
0.65,0.168466,0.019069,0.118018,0.012821,37.981296,0.279800,32.861657,0.151521
0.70,0.175183,0.018866,0.115369,0.011341,28.841806,0.230548,30.147706,0.126635


==> data/timing/compression_per_100_vs_ratio.csv <==
compression_ratio,default_mean,default_sem,fair_mean,fair_sem,whitelist_mean,whitelist_sem
0.20000000298023224,0.04057434180824489,0.001240436928858152,0.04919279855986417,0.001536191845524498,0.08362129814586584,0.005020970475709792
0.5,0.04037016470200145,0.000994518816657698,0.04876039592736413,0.001387381876991944,0.0795499952081506,0.004770132509838074
0.800000011920929,0.039233254544022595,0.000838027532230405,0.0486882874383362,0.001336246529173437,0.07494570302931714,0.00446051757491145

==> data/timing/decoding_per_100_vs_ratio.csv <==
compression_ratio,default_mean,default_sem,fair_mean,fair_sem,whitelist_mean,whitelist_sem
0.20000000298023224,2.9439315665390004,0.019835782631882757,3.114434922772554,0.03285153149748904,3.0918457338595854,0.03208372879346994
0.5,2.961750023561603,0.0208073160666979,3.086646644399603,0.03268764443861211,3.0814775405038397,0.03055302704702562
0.800000011920929,2.9229265868879965,0.01925078668259336,3.0623471142966516,0.03089593617614249,3.050392283962152,0.03061878146006445

==> data/timing/throughput_compression.csv <==
compression_ratio,default_mean,default_sem,fair_mean,fair_sem,whitelist_mean,whitelist_sem
0.20000000298023224,2464.6,75.3,2032.8,63.5,1195.5,71.8
0.5,2477.1,61.0,2050.8,58.3,1257.0,75.4
0.800000011920929,2548.9,54.4,2053.9,56.3,1334.2,79.4

==> data/timing/throughput_decoding.csv <==
compression_ratio,default,default_sem,fair,fair_sem,whitelist,whitelist_sem
0.20000000298023224,33.96,0.229,32.10,0.339,32.34,0.336
0.5,33.75,0.237,32.40,0.343,32.45,0.322
0.800000011920929,34.22,0.225,32.65,0.329,32.78,0.329
